Complex Societies and the Growth of the Law

While a large number of informal factors influence how people interact, modern societies rely upon law as a primary mechanism to formally control human behaviour. How legal rules impact societal development depends on the interplay between two types of actors: the people who create the rules and the people to which the rules potentially apply. We hypothesise that an increasingly diverse and interconnected society might create increasingly diverse and interconnected rules, and assert that legal networks provide a useful lens through which to observe the interaction between law and society. To evaluate these propositions, we present a novel and generalizable model of statutory materials as multidimensional, time-evolving document networks. Applying this model to the federal legislation of the United States and Germany, we find impressive expansion in the size and complexity of laws over the past two and a half decades. We investigate the sources of this development using methods from network science and natural language processing. To allow for cross-country comparisons over time, we algorithmically reorganise the legislative materials of the United States and Germany into cluster families that reflect legal topics. This reorganisation reveals that the main driver behind the growth of the law in both jurisdictions is the expansion of the welfare state, backed by an expansion of the tax state.

==> graphics/.ipynb_checkpoints/tfidf_cluster_family_inspection_de-checkpoint.csv <==
,2018-01-01_0,2017-01-01_8,2000-01-01_0,2018-01-01_2,2018-01-01_4,2018-01-01_34,2018-01-01_18,2012-01-01_2,2016-01-01_8,2010-01-01_0,2018-01-01_24,2018-01-01_10,2017-01-01_22,2015-01-01_15,2016-01-01_29,1997-01-01_9,1996-01-01_5,1996-01-01_19,2011-01-01_21,2000-01-01_16
0,der,aif,die,der,der,die,konzernabschluß,der,der,der,die,der,ausländer,der,die,die,kinderzuschuß,eur,erblasser,unterhaltshilfe
1,die,die,der,die,die,der,der,die,die,die,der,die,ausländers,die,der,der,renten,kg,der,der
2,des,der,oder,und,des,marke,die,dienstbezüge,arzneimittel,und,bodenschätze,gesamtgut,abschiebung,versicherer,städtebauliche,sorte,der,der,notar,aufbaudarlehen
3,steuergebiet,finanzholding,des,krankenkassen,lpg,und,des,soldaten,und,des,grundabtretung,vormund,die,des,und,und,bezugszeiten,die,die,die
4,und,ogaw,patentanwalt,des,ist,des,und,des,oder,igv,abfälle,des,der,aktien,flächen,des,abrundungen,steuer,notarkammer,des
5,steuer,und,und,für,dem,kartellbehörde,konzernanhang,grundgehalt,des,oder,und,mündels,asylantrag,aufsichtsrats,bebauungsplan,plangenehmigung,des,gesamtgewicht,testament,ausgleichsamt
6,oder,des,angeklagten,oder,oder,oder,oder,ruhegehaltssatz,biozid,bundestage,aufsuchung,und,asylverfahren,grundkapitals,umlegungsstelle,oder,saar,arbeitslose,erbschaft,rm
7,finanzbehörde,anleger,in,nach,und,nach,genossen,und,in,in,oder,jugendlichen,und,und,ersatzland,flugplatz,zahlbetrag,jahressteuer,notarkammern,ostschäden
8,in,oder,fahrerlaubnis,in,den,in,posten,ruhestand,arzneimitteln,gesundheitsamt,steuergebiet,kindes,oder,oder,enteignung,flugsicherung,die,steuerbefreiung,vermächtnis,schadensbetrag
9,einkommensteuer,bundesanstalt,ist,krankenkasse,in,den,in,in,nach,den,des,vormundschaft,des,aktionäre,bebauungsplans,den,grenzbeträge,nahverkehr,erbe,zonenschäden
10,für,börse,zu,den,das,ist,jahresabschluß,soldat,arzneimittels,approbation,kernanlage,oder,visums,aufsichtsrat,oder,ist,und,des,notarassessoren,endgrundbetrag
11,den,geschäftsleiter,den,entgeltpunkte,vermieter,netzbetreiber,ist,gehaltssätze,für,nach,altbatterien,jugendamt,ausreisefrist,aktionär,des,für,angepaßt,und,notars,ausgleichsfonds
12,steuerlager,sondervermögens,beschuldigten,pflegekassen,nutzer,kwk,den,oder,den,aufzug,altgeräte,gegenvormund,einreise,den,städtebaulichen,nach,unfalljahr,steuerpflicht,des,sparanlagen
13,ist,emittenten,nach,zu,zu,marktmacht,abs,berufssoldaten,stoffe,für,nach,jugendhilfe,asylverfahrens,in,umlegungsplan,straßenbaulast,umzustellende,arbeitslosen,erbteil,grundbetrag
14,nach,feederfonds,angeklagte,von,nach,für,konzernbilanz,ruhegehaltfähig,lebensmittel,das,in,mündel,visum,se,in,zu,nach,für,erbvertrag,reichsmark
15,lohnsteuer,immobilien,verteidiger,pflegekasse,gebäudeeigentum,von,nach,nach,von,zu,bodenschätzen,das,nach,ist,pflanzen,von,zusammentreffen,schadstoffarm,nachlassgericht,und
16,tabakwaren,masterfonds,von,witwerrente,nießbraucher,zu,genossenschaft,dienstherrn,ist,tierärztlichen,für,familiengericht,migration,sicherungsfonds,nach,in,belassende,oder,notarassessor,altsparanlage
17,absetzungen,in,für,beitragszeiten,nicht,das,abschlußprüfer,vorbemerkungen,zu,von,abfällen,ist,ausländern,nach,umlegungsplans,bundessortenamt,belassenden,fahrzeug,erblassers,zinszuschlag
18,steuerabzug,nach,schußwaffen,ist,auf,frequenzen,aufsichtsrats,wehrdienstzeit,das,volksbegehren,von,den,in,aktionären,landschaft,schienenwege,in,in,vorerbe,nach
19,arbeitslohn,verwahrstelle,das,dem,für,dem,zu,für,medizinprodukte,ist,steuer,in,ledigen,zu,sanierung,sortenschutzes,saarlandes,nach,ausgründenden,wohnraumhilfe
20,steuerberater,wertpapiere,nicht,versicherten,hypothek,zeitrang,für,berufssoldat,wirkstoffe,bundesgesetz,nomenklatur,nach,daueraufenthalt,aktiengesetzes,zu,umweltgutachter,rente,vertrauensfrau,oder,oder
21,dem,börsenordnung,abs,versicherte,pachtsache,auf,sind,ruhegehalt,tiere,dem,stoffe,vorbehaltsgut,ausreise,gewinnrücklagen,wild,das,saarland,behinderten,nacherben,sparerschäden
22,umsätze,institut,dem,sozialdaten,mieter,nicht,nicht,den,tieren,himmel,zu,sondergut,passersatz,für,ist,fluglärm,halbwaisen,zu,erbfalls,in
23,im,den,werden,nicht,verfasser,älterem,prinzipal,witwengeld,zubereitungen,ffa,berggesetzes,dem,ist,nicht,den,saatgut,für,rehabilitation,bedachte,den
24,kapitalerträge,von,mit,entgeltpunkten,erbbaurechts,betreiber,dem,ruhegehaltes,dem,volksentscheid,den,zu,einbürgerung,das,bauleitpläne,seelotse,saarländischen,arbeitsamt,vermacht,grundbetrags
25,wirtschaftsjahr,prospekt,gefangenen,sind,von,lizenznehmer,auf,amtszulagen,vormischungen,im,kernbrennstoffe,ehenamen,zurückschiebung,prämie,umlegung,flugplätzen,den,ist,ist,schadensgebiet
26,kaffee,publikums,einer,auf,verleger,patentamt,von,dienstbezügen,nicht,volksbegehrens,ist,rechtspfleger,abgeschoben,sonderprüfer,für,nicht,abs,von,erben,schadensbetrags
27,von,institute,antarktis,das,gläubiger,werden,das,dem,auf,werden,kerntechnische,kind,flüchtlinge,dem,von,schutzbereich,saarlands,den,nacherbe,sparerzuschlag
28,zu,depotbank,gefangene,ersatzkassen,wenn,vertikal,prüfungsverband,ortszuschlag,abs,jugendwohlfahrt,pariser,sparanlage,asyl,abs,vorhaben,werden,damals,pflichtplätze,vermächtnisses,geschädigten
29,branntwein,pfandbriefbank,auf,beitrittsgebiet,dienstbarkeit,im,konzerns,auf,packungsbeilage,abs,betreiber,personensorge,unionsbürger,von,gewässer,dem,überzahlter,fahrzeuge,und,schäden
30,einkünfte,institutsgruppe,eine,bundesausschuss,eine,strom,rückstellung,dienstunfall,werden,auf,radioaktiven,für,grenzbehörde,auf,tiere,flugplatzes,kürzungs,übergangsgeld,dem,grundbeträge
31,bier,für,jugendstrafe,abs,nutzers,sozialgericht,rückstellungen,ist,medizinprodukt,ordner,endlagerung,elterliche,asylantrages,versicherers,umlegungsgebiet,auf,witwerrenten,wertmarken,nachlaßgericht,ostgebieten
32,nicht,crr,taten,rehabilitation,erbbaurecht,vergabekammer,bilanz,laufbahn,tier,gebietsverbände,radioaktiver,vormunds,registerbehörde,kapitalerhöhung,baugesetzbuchs,seelotsen,vollwaisen,bundesanstalt,in,ausgleichsamtes
33,abs,im,im,im,so,abs,mitgliederliste,dienstunfalles,mit,nicht,nicht,erziehung,eingereist,finanzholding,pflanzenarten,luftfahrzeuge,rentenempfänger,arbeitsausfall,inventarfrist,vertriebener
34,das,emittent,beschuldigte,werden,kann,einer,gewinnrücklagen,endgrundgehalt,sind,films,elektro,nicht,für,ausgabebetrag,rückenteignung,sorten,sonderzuschuß,hubraum,den,dem
35,auf,zu,wenn,teilhabe,werkes,sind,lagebericht,zulage,lebensmitteln,volksbefragung,eur,vaterschaft,den,barabfindung,vorkaufsrechts,sortenzulassung,altersfürsorge,fahrzeugen,notarkasse,von
36,brennereien,aktien,fahrlehrer,bundesagentur,verpächter,eine,prüfungsstelle,beamtinnen,apotheken,mit,preußische,betreuers,zu,eigenmittel,sind,luftbeförderung,bundesbeihilfen,auf,notare,für
37,sind,bausparkasse,wird,mit,ein,mit,sonderposten,abs,im,heuerverhältnis,steuerschuldner,annehmenden,von,gefahrerhöhung,biotope,luftfahrer,vervielfältigt,dem,ausschlagung,west
38,steuerzeichen,nicht,patentamts,eine,im,kollektivmarke,geschäftsanteil,stellenzulage,klinische,grundgesetz,rücknahmesystem,eltern,paß,sacheinlagen,werden,sortenschutz,bruttolohn,nicht,für,geschädigte
39,wirtschaftsgut,absatz,bestraft,witwenrente,gentechnischen,gegner,geschäftsjahrs,fachausbildung,europäischen,ausscheider,im,betreuer,abs,aktie,gemeinbedarfs,im,pflegegeld,arbeitsmarkts,bedachten,im
40,hl,instituts,jugendlichen,landesverbände,grundbuch,beträchtliche,wertansatz,im,futtermittel,sind,gesetzsammlung,ehegatten,sicherungshaft,sind,ortsüblich,sind,ungekürzte,im,testaments,sowjetsektor
41,schaumwein,das,bewährungszeit,zur,besteller,zur,geldinstitute,professoren,geflügelfleisch,aufzuges,treibstoffe,gegenvormunds,nicht,im,dem,eisenbahnen,vervielfältigte,abs,pflichtteils,vertreibung
42,reit,satz,verurteilte,bei,pfandgläubiger,beklagten,werden,zu,zur,grundgesetze,das,vermögenssorge,paßersatz,werden,bedarfsträger,plan,kinderzuschüsse,unterhaltsgeld,vorerben,auf
43,werden,börsenhandel,römischen,pflegestufe,werden,vermehrungsgut,im,dienstzeit,eine,eine,zur,pflegeperson,einreisen,bilanzgewinns,baulichen,abs,altershilfe,pflichtplatz,von,sparanlage
44,satz,eu,kriegswaffen,satz,nießbrauch,über,mit,laufbahnen,tierseuche,zur,werden,von,im,mit,im,luftfahrzeugs,vervielfältigen,tageweise,nachlasses,wirtschaftsgut
45,west,europäischen,verurteilten,einer,teilungsplan,arbeitsgerichts,satz,beamtin,prüfnachweise,heimatlose,biokraftstoffe,auf,außenstelle,wenn,naturschutzes,mit,gehaltssumme,arbeitsentgelt,vermachten,ist
46,steuerschuldner,ist,strafe,arbeitsleben,gesamthypothek,kann,genosse,anwärter,schmerzen,bundestages,abs,betreuten,werden,sonderbeschluß,auf,luftfahrt,versicherten,behinderte,miterbe,divisor
47,besteuerung,sondervermögen,zur,krankengeld,hypothekenbrief,wenn,aktivseite,personalakte,sera,finanzhilfen,bergverordnung,vater,wenn,mitbestimmung,förmlich,db,kinderzulagen,das,zu,sparguthaben
48,steuerfrei,spezial,sind,arbeitsentgelt,pächter,arbeitsgericht,abschlussprüfer,waisengeld,einer,infektion,auf,wenn,folgeantrag,eine,nicht,luftaufsicht,oder,sperrzeit,abkömmling,geschädigter
49,vorsteuerabzug,prospekts,überstellung,rente,nutzungsrechts,durch,nachschüsse,ruhestandes,fleisch,koch,bergbaubetrieb,beistandschaft,zurückgeschoben,montan,bauleitplänen,mautgebühr,sind,vertrauensmann,nach,abs
50,anschaffung,handel,hauptverfahrens,rentenwert,pfandrecht,kilowattstunde,geschäftsjahr,das,klinischen,robert,preußischen,abs,ausreisepflicht,über,bodenrichtwerte,eine,vom,angetrieben,bedacht,zuerkennung
51,bei,auf,fahrschule,buches,einer,madrider,treuhandanstalt,von,verkehr,bundeskanzler,berggesetz,ausgleichsrente,das,wahlvorschlag,städtebaulicher,durch,amtsblatt,bis,erbschein,vermögensabgabe
52,steuerklasse,eigenmittel,bewährung,alterskasse,hat,wird,liquidatoren,werden,über,durch,altgeräten,werden,passes,aktionärs,naturschutz,aeq,waisenrenten,zugmaschinen,letztwillige,spareinlagen
53,finanzamt,mit,über,vertragsärzte,mit,netzzugang,aufsichtsrat,überstaatlichen,bei,einer,sind,anzunehmenden,eine,hat,abs,schutzzone,rentner,ccm,das,endgrundbetrags
54,steuerpflichtig,abs,minder,kassenärztliche,ersteher,patentgericht,ertragslage,dienstgrad,bundesinstitut,bundespräsident,dem,jugendamts,einer,sacheinlage,das,über,lastenzuschüsse,werkstatt,pflichtteil,eur
55,gewinnerhöhend,kapitalpuffer,freiheitsstrafe,menschen,durch,absatz,offenlegung,beamter,satz,förderungshilfe,deponie,wohnform,dem,bezugsaktien,bebauungspläne,zur,ist,kubikzentimeter,amtssitz,zinszuschlags
56,ausschüttungen,sind,kann,integrationsamt,eines,diensteanbieter,anhang,grundgehaltes,nebenwirkungen,stimmumschlag,immissionen,genetische,fingerabdrücke,delegierten,bauliche,start,geldleistungen,kraftfahrzeugen,beurkundung,rechnungsjahr
57,anzahlungen,derivate,durch,medizinischen,finder,eeg,verlustrechnung,mit,schadorganismen,über,kombinierten,eine,asylantrags,grundkapital,ortsteile,vertragsgesetz,weiterzuzahlen,über,nacherbfolge,besatzungszone
58,mit,kunden,geldstrafe,auszubildende,wird,offshore,über,bibliothek,pharmazeutische,kapitän,satz,kann,pass,kann,ersatzlands,zugehörigem,satz,mit,geschäftswert,saarländischen
59,eine,bausparverträge,gerichtshofes,absatz,zur,ein,statut,dienstbehörde,absatz,kann,versteuerte,hat,auf,jahresabschluß,planungsverband,wenn,bei,fahrzeugs,nicht,ostschaden
60,angeschafft,markt,bis,übergangsgeld,grundschuld,blindenwaren,eine,nicht,schiedsspruch,bundeskanzlers,bergfreie,unterhalt,passersatzes,aktuar,raumordnung,einer,aus,wertmarke,beschwerte,werden
61,rücklage,dem,anstaltsleiter,leistungsträger,grundbuchs,beweisführer,lageberichts,zulagen,durch,bundesrichter,absatz,ein,lichtbild,ein,tier,kreuzung,zu,werden,erbteile,zonenschaden
62,wenn,kernkapital,gerichtshof,altersrente,grundstück,verhandlung,beginnende,besoldung,zusatzstoffe,bei,mit,zugewinns,bundesgebiet,sachübernahmen,gemeindegebiets,kann,dem,steuersatzes,nachlass,sind
63,steuererklärung,anlegern,angeschuldigten,arbeitslose,mietsache,erneuerbare,gesellschafter,besoldungsrecht,fachinformation,ein,deponien,anrecht,azr,gründungsstock,arten,luftverkehrs,arbeiter,arbeitsentgelts,ausgleichung,wirtschaftsguts
64,steueranmeldung,organisierten,maßregel,modellvorhaben,mietverhältnis,rechtsanwalt,abschreibungen,ruhensregelung,verschreibung,grundgesetzes,durch,junge,bundesagentur,gesellschaft,bepflanzungen,stammzellen,mit,pmk,auf,nicht
65,steuerbefreiung,bedeutenden,ein,wenn,versteigerung,satz,einzahlungen,laufbahngruppe,futtermitteln,bundesgesetze,entsorgung,elternteils,absatz,vorstands,baugebot,vorhabens,ermittelnde,abmeldung,erbfolge,freibeträge
66,betriebsstätte,einer,strafrestes,spitzenverband,abs,endnutzer,haftsumme,bis,stoff,europäischen,ionisierender,jugendliche,mit,gründer,mit,messgerät,von,sind,vermächtnisse,härtefonds
67,sonderausgaben,kreditnehmer,jugendrichter,bis,an,beklagte,umsatzerlöse,endstufe,nr,bundesrate,bergfreien,einer,personalausweis,gründungsprüfer,baugebiete,flugplätze,im,entladestelle,werden,hausratverluste
68,außenprüfung,eine,bei,steigerungszahl,teilfläche,netz,handelsregister,beamten,weintrauben,briefabstimmung,bergschadens,im,zur,kapitalrücklage,enteignenden,schutzbereichs,fremdrenten,äußerlich,so,bis
69,absatz,börsenrat,täters,landwirt,pfandes,hat,vereidigte,witwen,qualitätswein,anklage,kernmaterialien,ehe,bundesamtes,zur,washingtoner,seeamt,artikel,bei,anwaltsnotare,rechnungsjahren
70,sondervermögens,über,hat,über,pfandgläubigers,partei,einer,urlaub,stoffen,wenn,emissionen,genetischen,hat,handelsregister,biotopen,sortenliste,werden,straßenverkehrs,anwachsung,an
71,depotbank,werden,straftaten,an,darlehensgeber,beträchtlicher,auszuweisen,beurlaubung,zubereitung,finanzkraft,eine,güterstand,nachsucht,durch,umweltprüfung,verkehr,jugendwohlfahrt,dm,mißbilligung,zu
72,einer,gemischten,so,mitarbeitende,sind,wasch,ein,einer,diensterfindung,wird,einer,so,aufgehalten,pensionsfonds,bauleitplans,messgeräte,geldleistung,pm,ein,beihilfe
73,versteuernden,wertpapier,patentanwalts,wird,verbraucher,bei,wenn,versetzt,tierversuche,stimmzettel,feld,annehmende,satz,einer,zur,messgeräts,auslandsrenten,wenn,anwaltsnotar,ausgleichsämter
74,betriebstätte,kursmakler,nebenkläger,ambulanten,über,megawatt,als,dienstlichen,einfuhr,eines,festlandsockels,pfleger,asylanträge,satz,durch,bei,witwen,ausweise,miterben,ostgebiete
75,steuersachen,kreditinstitut,todesfolge,arbeitslosen,nacherfüllung,markenabkommen,inventur,hochschullehrer,wird,spenden,schädlichen,ehevertrag,ein,bei,vorkaufsrecht,hat,bundesgesetzbl,wird,amtsausübung,vom
76,steuerlagers,haftenden,höchstmaß,landesverbänden,bodenreform,parteien,bei,dienstort,wirkstoff,vermögensrechte,strahlenschutz,abkömmlingen,eines,abschlußprüfer,geschützten,kreuzungsanlage,erneuter,vom,beschwerten,teilbescheid
77,als,bankgeschäfte,haftbefehl,einzugsstelle,mieters,an,eigenkapital,beamte,gewebe,satz,erdgas,ehezeit,kann,treuhänder,eine,fluggast,umgestellt,antrieb,erbfall,altsparergesetz
78,einkünften,dass,täter,bergleute,staatsbank,eines,prüfer,ein,wenn,heimschaffung,steuerlager,pflegschaft,familiennachzug,aktienregister,enteignet,kreuzungen,an,eine,wenn,weltkriegs
79,an,professionelle,schöffen,als,bodenwert,frequenznutzung,provision,grundgehälter,pfändung,seemannsamt,stoffen,sind,bundesamt,nennbetrag,baulandsachen,montrealer,betrag,arbeitslos,zustatten,vertriebenen
80,zur,an,gesamtstrafe,sie,briefes,bis,rücklagen,ortszuschlages,gläubiger,schwimm,festlandsockel,verfahrenswert,lebensunterhalt,herrschenden,kann,halbmesser,zugrundelegung,arbeitsberatung,wird,hausrat
81,gleichmäßigkeit,übergeordnetes,satz,verletztengeld,darlehensnehmer,jüngerem,befreienden,dienstliche,betäubung,artikel,betriebsplan,mit,bundesgebiets,rückstellung,gemeinde,ein,arbeitsunfälle,zur,gebühr,grundvermögen
82,steueraufsicht,ein,verteidigers,heimbewohner,verkäufer,so,einzelkaufmanns,sind,naturhaushalt,rahmenplan,bodenschatz,letztwillige,fundpapier,eines,bauleitplanung,wird,dieses,beschäftigung,konsularbeamten,mit
83,abziehbaren,großkredite,eines,rentenwerts,frachtführer,grubengas,ingangsetzung,waisengeldes,homöopathische,dieses,verwertung,aufgabenkreises,passpflicht,pensionskassen,grundstück,satz,gilt,berufsleben,konsularbezirk,einheitswert
84,wird,wertpapieren,an,beitragssatz,vormerkung,energien,ausleihungen,stellenzulagen,charge,tierarzt,feldes,jugendarbeit,polizeilichen,geschäftsleiter,gewässers,zugtrassen,übergangsgeld,als,erbteils,härteleistungen
85,bis,zur,hilfsschöffen,renten,werk,kilowatt,bilanzsumme,satz,anmeldestelle,heuer,sammelband,volljährige,wird,einlagen,absatz,linienführung,januar,flächenaufdruck,eine,erben
86,vom,kredite,fahrzeugdaten,ein,verpfänder,rufnummer,zeitwert,dienstunfähig,spendenden,konvention,sondernummer,inobhutnahme,flüchtling,versicherten,lebensstätten,landeflächen,altersgelder,krafträder,amtsenthebung,bei
87,lieferungen,veränderlichem,einem,erwerbsfähigen,hauptschuldner,lizenz,zur,nebentätigkeit,kann,preußen,batterien,dispache,familiärer,vorstand,wenn,seelotsrevier,daß,baugewerbes,ermahnung,aufbaudarlehens
88,lohnsteuerkarte,stimmrechte,schuldspruch,durch,grundbuchamt,markensatzung,aktien,leistungsbezüge,altbanken,an,anlagen,gesamtguts,schengen,so,rechtszustand,luftsportgeräte,unfälle,arbeitsmarkt,ersatzerben,vollwaisen
89,sinne,bausparer,amtsträger,agentur,grundbücher,anwalt,bilanzstichtag,schutzzeit,einzelurkunden,als,oberfläche,mannes,aufenthalts,außenstehenden,vogelarten,wasser,rentenbetrag,gehbehindert,zur,als
90,brennerei,wirtschaftsraum,fahrverbot,publizisten,als,anbieter,buchprüfer,ruhegehalts,soweit,stimmbezirk,unterpositionen,zur,eingebürgert,mehrheitsbesitz,schönheit,eines,arbeitsunfall,fahrten,einer,das
91,unbeschränkt,leverage,restes,unfallkasse,miete,gegners,hat,planstellen,dass,stimmschein,biokraftstoff,durch,sind,ausgegeben,satz,eisenbahn,ortslohn,arbeitgeber,kann,schadensgruppen
92,nr,hat,strafkammer,vertragsarzt,vorschriften,als,nachschüssen,anwärterbezüge,ein,gesetzesvorlage,strahlen,ehegatte,ausweisung,delegierte,baugesuchs,luftraum,sich,fahrzeugscheins,hat,sozialzuschlag
93,brennrecht,kann,medizinprodukte,mitarbeitenden,gentechnische,schutzdauer,volkseigene,dienstherr,wein,krankheiten,trier,eines,blaue,als,wildlebender,berührten,wohngeldgesetz,ein,anwärterdienst,einkünfte
94,kapitalerträgen,derivaten,gefangener,beschäftigung,grundstücks,arbeitssachen,tätigkeits,bei,hat,bis,vertreiber,standesamt,visa,treuhänders,planungen,luftfahrzeugen,gesetzes,fernverkehr,im,altsparanlagen
95,ein,kreditwesen,absatz,leistungen,einem,patentamts,vorstands,dienstfähigkeit,blutprodukten,aufzügen,menge,zugewinn,paßersatzes,jahresüberschuß,öffentlichkeits,soweit,beiträgen,fahrzeugklasse,erbscheins,existenzaufbau
96,steuerpflicht,zielfonds,nr,eurojust,gebäude,dass,prinzipals,eine,bringt,übertragbarer,erdölverordnung,scheidung,reiseausweises,wird,festsetzungen,luftraums,zehntel,steuersatz,zuwendung,wegnahme
97,unternehmer,einem,urteilsgründe,landwirte,eigentümer,haushaltskunden,prüfungsrechts,offiziere,laborpraxis,filme,gl,jungen,innern,absatz,missstände,vorhaben,auf,rückkehrhilfe,kundig,saarland
98,bundesfinanzhof,anlagebuch,prostitution,hat,bei,beweisaufnahme,kann,entpflichteten,pharmakologisch,gerichtshofs,grundeigenen,güterstands,vollziehbar,bedeutenden,straßenbaulast,sie,nicht,km,erbrecht,lebensunterhalt
99,ausschüttung,handelssystems,munition,wartezeit,vertragsteil,schriftsatz,passivseite,wird,sachkenntnis,tierärztliche,nebengewinnungs,schöneberg,visumverfahren,wahlorgan,enteignende,absatz,kind,rahmenfrist,verkäufer,sparerschaden
100,durch,informationen,strafkammern,erwerbsfähige,nießbrauchs,strommenge,so,als,erzeugnisse,senats,verkehrsanlage,amtspflegschaft,einreist,basistarif,über,basissaatgut,witwerrente,fahrzeugschein,als,vorzugsrente
101,buchwert,bis,beleidigung,gilt,zahler,prozessgericht,jahresabschluss,zurückgelegt,kosmetische,heimatlosen,betriebsplanes,verein,über,geschäftsplan,bauleitplan,schiffahrtsamt,bis,arbeitsamts,notaren,erfindungen
102,hat,teilfonds,führerschein,bezieher,zahlungsvorgang,anrufe,bis,dienstherren,vitro,hat,fachkunde,mann,asylgesetzes,obliegenheit,ein,bundeseigenen,deutsche,einer,beurkundungen,wird
103,anschaffungs,aufnahmestaates,sich,datenstelle,rentenschuld,vergabekammern,eines,absatz,leiden,sie,schädliche,wird,seriennummer,unternehmen,oberirdische,verkehrsweg,das,durch,durch,geldwerten
104,zollkodex,bei,als,schiedsstelle,sich,rechtsstreits,durch,probezeit,schiedsgericht,absatz,über,familienpflege,sich,bis,planungsträger,als,mark,halterwechsel,ersatzerbe,sowjetischen
105,mitunternehmer,kreditinstituts,auch,ärzte,forderung,herkunftsangabe,geschäftsführer,trennungsgeld,bis,grundrechte,holsteinischen,über,europäischen,stückaktien,meeresgewässer,fluggästen,wohngeld,kilogramm,anfall,anzusetzen
106,aus,handelssystem,aufbauseminar,budgets,wandelung,sie,geschäftszweig,wenn,wertansatz,rahmenplans,tiefbohrungen,abkömmling,setzende,unterbewertet,eigentümer,luftfahrtgerät,hilfsmaßnahmen,ausfallstunden,eines,umsiedler
107,veranlagung,abschlussprüfer,versuch,arbeitsausfall,formwechsel,arbeitsgerichte,gezeichneten,wehrdienst,tierseuchen,ausländer,gewinnung,hilfeempfänger,nr,wahlvorschläge,sträuchern,lotsgelder,anwendung,arbeitszeit,ausschlagen,reparations
108,steuerfreien,anlageberatung,führerscheins,pflegesätze,ansehung,mahnbescheid,bildes,amtsbezeichnung,wirbeltieren,parteitag,kohle,bei,einem,direktoren,populationen,starten,angestellten,kraftfahrzeuge,abkömmlinge,restitutions
109,einfuhr,richtlinie,beschlagnahme,nr,belasteten,verfahren,verschleiert,eingangsamt,tierarzt,prophylaxe,hessischen,aufgabenkreis,bei,nachschüsse,einer,luftverkehr,anzupassen,wöchentliche,todeszeit,aufgebotsfrist
110,gewinne,handelsbuchs,statuts,knappschaft,bebaut,briefsendungen,absatz,amtszulage,zulassung,vom,montabaur,güterstandes,bis,deckungsstocks,oberirdischen,an,sie,unbesetzten,abs,zuerkannte
111,teilwert,sinne,vollzugsbehörde,kann,verwendungen,einem,sie,gilt,erzeugnis,musterung,steuererklärung,sozialdaten,politischer,hauptaktionär,eines,nr,rentenantrags,nr,ausgründende,ein
112,nomenklatur,bundesbank,zubereitungen,sowie,er,klassifizierer,fehlbetrags,höchstgrenze,an,freiem,steuerfrei,eheschließung,als,herrschende,streng,flughafens,abhängigen,kalendertage,mit,durch
113,abnutzbaren,ksa,sie,zum,verpächters,europäischen,wird,einsatzunfalls,versuche,bundesrecht,heizstoff,geburtsnamen,ausweisersatz,einem,naturhaushalts,bis,eine,fahrzeughalter,sind,pflegezulage
114,gilt,eines,vernehmung,wertguthaben,ersitzung,rufnummern,statuts,witwe,proben,veranstalter,steueranmeldung,erwerbsgeschäft,grunddaten,beschlußfassung,wasserabflusses,neubau,zurückgelegt,satz,über,bausparguthaben
115,letztmals,durch,subvention,ost,reisepreis,einspeisung,assoziierten,besoldungs,schiedsrichter,sonderbedarfs,bergschaden,nachlaßgericht,reiseausweis,rücklage,überbaubaren,reisegepäck,zahlenmäßig,arbeitnehmer,inventars,erwerbsunfähig
116,finanzgericht,zahlungsdienste,strafbar,soweit,gesetzbuche,netzanschluss,aktivierte,einsatzunfall,blut,abstimmungstag,erdölgesetz,elterlichen,biometrischen,deckungsstock,bebaute,standardsaatgut,betrags,entsendestaates,beschwert,spareinlage
117,investmentfonds,nr,bundesinstitut,mitarbeitender,gastwirt,strommengen,endende,dienstgrades,reichsmark,bunde,hauptzollamt,standesbeamten,dass,an,bebauungsplänen,zivilluftfahrt,gesetzlichen,umkreises,zusatzgebühr,tochter
118,zerlegung,feeder,strafarrest,sich,hauptschuldners,soweit,aktiengesetzes,versetzung,sponsor,bundesorgans,förderabgabe,vereinsbetreuer,zuerkennung,herrschendes,dass,europäischen,berufshilfe,aufliegelast,bei,weggenommen
119,einem,wenn,strafaussetzung,aus,gutes,schriftsätze,haftenden,altersgrenze,bankgläubiger,schutzwaffen,gerätebatterien,wohl,drittstaat,abwickler,rückbau,so,nr,stützlast,eintritte,kontrollgebiet
120,abnehmer,großkredit,ausgenommener,haushaltshilfe,vorkaufsrecht,hauptpartei,nennbetrag,fortgeltenden,arzneilich,aufkommen,nukleare,dass,aufnahmequote,ersatzmitglied,austauschland,antragstag,kalenderjahren,krankengeld,urschrift,schadensgruppe
121,wirtschaftsguts,kreditinstitute,fahrschüler,kassenart,dauerwohnrecht,speicheranlagen,auch,bundeswehr,hälterung,tierarztes,radioaktive,gegenvormundes,reisedokument,eingegliederten,baulasten,aufgegebenes,landwirte,tarifliche,gebührenfrei,innerdeutscher
122,steuerklassen,handelsbuch,besserung,beitragszahlung,teilhaber,aus,einzelkaufleute,vorbemerkung,menschen,läge,schmierstoffe,ehesache,daten,arbeitnehmer,beitragsfähige,lotstätigkeit,anpassung,wöchentlichen,fachprüfung,ungeschützten
123,hauptzollamt,schwellen,jugendarrestes,landabgaberente,pachtverhältnis,rechtsstreit,anlagevermögen,unfallfürsorge,als,gesetzes,erdöl,eheschließenden,unerlaubt,kapitalmehrheit,enteignete,schifffahrtsamt,ohne,sie,vorlesens,ständigen
124,eines,instituten,anklage,auch,gebots,sich,anlagevermögens,vom,wirbeltier,plenum,nr,sorge,humanitären,hervorgehenden,gemeinbedarf,flächen,so,beitragspflicht,schenkung,abgeltungssumme
125,lieferer,unternehmen,verfall,ersatzzeiten,nutzungsrecht,gesuch,unternehmen,laufbahnprüfung,menge,bord,bei,anrechts,durch,verwaltungsrats,außenbereich,halter,lastenbeihilfen,kriegs,amtsgeschäfte,sperrbeträge
126,versandhändler,geldwäsche,straftat,pflichtbeiträge,zum,auch,schulden,dienstes,registrierung,reeder,hersteller,ehepaar,familiäre,betriebsrat,hat,messgeräten,rückforderung,personenverkehr,anmeldungsfrist,geldinstitute
127,einbringende,jahresbericht,hauptschöffen,eines,vermieters,folgesachen,stammeinlage,ämter,ethik,landtag,bergbehörden,väter,einen,sie,vorhabens,rebe,stelle,verkehrsverbot,amtsbereichs,mehrgrundbetrag
128,werbungskosten,multilateralen,steuerberater,vom,auch,effizienten,gezeichnete,staatsanwälte,pflanzen,cholera,betriebsplänen,junger,subsidiären,gesellschaften,baumaßnahmen,luftfahrzeug,als,verunreinigung,letztwilligen,lag
129,soweit,anfangskapital,soweit,alterskassen,bis,stahlerzeugung,einbezogenen,umzuges,einführer,infektionen,bauwarnung,kostenbeitrag,er,bilanzgewinn,wird,saatgutes,wenn,straßen,er,nr
130,zulage,systemische,jugendarrest,bewohnerinnen,pfandrechts,erinnerung,bundesanzeigers,witwengeldes,gebracht,senat,bergwerksfeld,überlebende,unionsbürgers,beherrschungs,natura,seelotsreviere,sowjetisch,anspruchsdauer,sich,saarländischer
131,ausbauten,als,patentassessor,künstler,gläubigers,prozeßgericht,sparkassen,eines,mensch,übertragbaren,rißwerk,standesbeamte,aufhält,aus,artenschutzes,seelotsreviers,besatzungszone,pflichtsatz,ansehung,zur
132,organträger,bankguthaben,vollstreckung,witwerrenten,pacht,ehrenamtlichen,anzuwenden,umzüge,schuldners,gerichtshof,nuklearen,pflichtteil,herkunftsland,wahlgremium,bebauung,umweltbehörde,juli,an,beschenkten,elternrente
133,zigaretten,skontroführer,vermögensstrafe,haben,mietspiegel,prozeßgebühr,sich,aus,ausfuhr,gesetz,genehmigung,vaters,unionsbürgern,betriebsräte,grundstücks,leute,vorschriften,arbeitgebers,verlobten,wenn
134,folgeobjekt,sowie,zuchtmittel,bezugsgröße,bauwerk,nr,kaufmann,durch,wirbeltiere,aus,brennstoffe,übergangszeit,ersuchende,gründungsstocks,bei,genehmigung,ff,steuerschuldner,wert,soforthilfe
135,fördergebiet,herkunftsstaat,strafvorbehalt,regionalträger,reallast,netzbetreibers,direktoren,an,eines,impfschaden,bis,adoptionsstelle,asylberechtigte,vorzugsaktien,nationalparke,abflug,neuregelung,kennzeichen,abkömmlings,alleinstehende
136,kann,gelddarlehen,kraftfahrt,wohngeld,erbbauzinses,gericht,vorschriften,zum,tierhalter,geimpft,gesetzes,bis,speicher,gilt,gebiete,embryonalen,fassung,schlüsselnummer,zugewendet,neiße
137,über,bauspargeschäft,jugendkammer,unfallkassen,reisende,vor,jahresüberschuß,innern,verbringen,rahmenplanes,sammlung,satz,ausreiseverbot,zwischenscheine,belastenden,vorarbeiten,worden,wohnmobile,bezirksnotar,über
138,nennkapital,aufnahmestaats,aufsichtsstelle,dass,grundbuchblatt,lng,einem,sich,homöopathischen,sich,soweit,geschiedene,an,posten,sowie,behörde,fünftel,berufsförderung,hinterlassene,sinne
139,steuerbelange,transaktion,staatsanwalt,unparteiischen,dass,widerklage,aufstellung,zur,seuche,einem,dass,sich,vordruckmuster,nur,naturgüter,bauwerke,würde,arbeitsplätzen,dass,franken
140,gewerbeertrag,muss,festnahme,behinderte,käufer,mündliche,geschäftsjahre,zurruhesetzung,dieses,film,wird,auch,identität,verschmelzung,umlegungskarte,zeitvorrang,ergibt,arbeitsplätze,amtstätigkeit,rückerstattungs
141,besteuert,kernkapitals,nebenfolgen,sozialhilfe,bauliche,antrag,offengelegt,waise,einem,so,behörde,elternteil,sie,bezugsrecht,bis,züchter,leistungen,arbeitskampfs,vorschriften,verstorben
142,erstobjekt,aufsichtsorgans,gilt,rentenartfaktor,baulichen,sowie,firmenwert,auswärtigen,stoffes,arzt,wenn,sie,erwerbstätige,gründern,soweit,unterhaltung,lebensunterhalt,hat,erbeinsetzung,schädigung
143,gewerbebetrieb,geldern,er,waisenrente,aus,güteverhandlung,europäischen,knappschaft,zusatzstoffen,versammlungen,vom,rechtspflegers,ehelicher,auch,erschließung,tief,umstellung,steuersätze,zugewendetes,sterbevorsorge
144,jahreserzeugung,agenten,gericht,entsprechend,beschlagnahme,sozialgerichts,firma,dieses,weinfonds,filmvorhaben,transit,abkömmlinge,asylrechtlicher,sich,bauwilligen,speicherbecken,verletztenrente,arbeitsämter,vorgelesen,volkszugehörige
145,versender,einlagen,sexuelle,erziehungsrente,bodenwerts,absatzfonds,an,planstelle,vollstreckbar,coli,treibstoffen,gilt,jugendstrafe,arbeitsdirektor,zoos,umwelterklärung,dm,werkstätten,niederschrift,satz
146,kapitalvermögen,sachwalter,nur,alterssicherung,ankauf,entscheidung,kaufmännischer,grundvergütung,sie,soweit,kann,vormundschaften,formlose,geschäftsjahrs,plan,gilt,maßgabe,aufgeldes,siegel,schadensgebiets
147,steuerbescheids,bauspardarlehen,abfälle,daten,range,einen,konzernanhangs,gesetzes,ionisierende,auftrage,erkundung,mutter,ict,finanzaufsicht,pläne,landung,einer,präsidialrat,nachlaßgerichte,aufenthaltnahme
148,lieferung,eigenkapital,einen,arbeitsmarkt,gebäudes,gilt,nr,kann,landwirtschaft,verwirkung,vorsorge,sozialhilfe,approbation,gewinnvortrag,risikogebiete,plans,kürzung,sozialordnung,vermächtnissen,zuerkannt
149,sich,finanzsektors,daß,ehezeit,recht,anmeldetag,konzern,hochschulen,wirkstoffes,sp,rohrleitung,einem,blauen,dass,schutzzweck,ältermann,auch,schadstoff,nur,unkostenbeitrag
150,gewerbesteuer,bausparkassen,unterbringung,telematik,schenker,rüge,assoziierter,sonderzuschlag,impfstoffe,wachdienst,landesrechts,tot,direkteingabe,garantiefonds,wertsteigernde,verhandlung,wohnbeihilfen,dienststelle,einem,gilt
151,steuerbescheid,prozent,hehlerei,vor,inventarstück,geographische,geschäftszweigs,arbeitszeit,ernährung,grundheuer,dieses,als,festnahme,börsennotierten,mißstände,sowie,dezember,kann,schreibauslagen,überzahlung
152,veräußerung,notierung,richter,witwenrenten,bestellers,anmelder,prokura,flugsicherung,nennkapitals,musterrolle,großräumigen,fortgesetzte,mehrstaatigkeit,europäischen,gesetzbuch,handelssaatgut,arbeitsunfalls,anhänger,legalisation,wohnungsbau
153,abzugsbeträge,börsen,privatklage,mitgliedskassen,versprechens,cent,kreditwesen,abfindungssumme,sowie,seefahrtbuch,sowie,erbschaft,sterbedatum,aktienbuch,nachteiligen,sich,über,luftlinie,aufgebot,hausrathilfe
154,anzuwenden,fonds,jugendliche,schiedsamt,mithaftend,empfangsstelle,befreiende,kuratorium,gesetzes,absonderung,anforderungen,anrechte,personalien,namensaktien,auch,bundesstraßen,rententeile,inländisches,beglaubigung,feststellbarer
155,steuerlagern,kapitalpuffers,aus,einem,ablaufe,mündlichen,mittelgroße,bewerberliste,biologische,fieber,biokraftstoffs,heims,herkunftsstaat,einen,an,auch,franken,ausweis,anfangstermins,milderung
156,absetzung,systemrelevante,dieses,verminderter,verwenders,prozessgerichts,stammkapitals,stufe,drittschuldner,paratyphus,haushaltungen,nur,unbefristete,fahrer,prioritäre,zufahrten,sowjetischen,zum,gilt,sich
157,fast,sie,gesetzes,zahlbetrag,nur,netzzugangs,anzahlungen,kampfflugzeugen,aktienbuch,typhus,geräusche,vormünder,ausweisersatzes,textform,umweltbericht,betreiber,juni,unentgeltliche,prüfungsamtes,gewährt
158,sie,freiverkehr,schöffe,pflegegeld,besitzer,mahnverfahren,liquidation,dienstlicher,auch,sowie,immissionswerte,pflegestelle,integration,gegenantrag,baugebots,vom,fällen,steuerbetrag,kreditinstituts,ständigem
159,verbrauchsteuer,positionen,haftbefehls,witwen,eigentümers,streitwert,geschäftsleiter,entsprechend,hersteller,schutzimpfung,störmaßnahmen,gütertrennung,ausreisekosten,ruhrkohle,eingewiesene,schienennetz,absatz,zeile,ausfertigungen,aus
160,dass,gemischte,strafbefehl,auszubildenden,einrede,plangenehmigung,beschränkter,fernbleibens,desinfektion,zum,strom,saarbrücken,aktenlage,einberufung,geldabfindung,nur,bezugsgrößen,einem,notariellen,gesetzes
161,steuerbescheide,gruppe,polizeidienstes,arzneimittel,nießbrauchers,entsprechend,gesellschaftern,hat,paul,bundesmittel,bergwerksfeldes,heim,aktenführende,niederlassung,spielanlagen,beschwerte,berechnet,sattelanhängern,erbfalle,worden
162,hektoliter,kredit,gegen,kalendermonate,gilt,nur,gezeichnetes,gehobenen,so,bundesgesetzes,verbringung,überlebenden,betrauten,gemischten,gewässern,dass,worte,orangefarbenem,auch,zum
163,lohnkonto,sonderbeiträge,patentanwälte,nur,erwerber,zeichen,gesellschaften,kehrbezirks,gegenanzeigen,partei,bergbaubetriebe,folgesachen,karte,zum,ersatzmaßnahmen,donau,artikels,wintergeld,nachlasse,verluste
164,abziehen,liquidität,höchstfrachten,sozialleistung,sie,notorische,gewinnvortrag,lebensjahres,patienten,nachabstimmung,bergfreier,gericht,asylbegehrenden,rückstellungen,raumbedeutsamen,wasserstraßen,jahr,leistungssätze,vereidigt,altgrundbetrag
165,berliner,börsenpreises,heranwachsende,insolvenzgeld,rangordnung,erneuerbaren,berufsverbot,andauert,gesundheit,unverletzlich,erlaubnisfeld,genetischer,ausreisen,stimmrechts,geschützte,luftfahrern,witwenrente,orangefarbenen,sie,ausgesiedelter
166,gewerbeertrags,zum,bande,bundespolizei,grundbuchamts,angriffs,soweit,nr,rechtsakten,auch,königlichen,anrechten,herkunftsländer,bedeckung,grenzregelung,einem,einführung,beitragsfrei,mindestgebühr,hundertsatz
167,eigenheimzulage,fixem,ausfuhr,arbeitsentgelte,satz,klägers,jahresbilanz,wegfallende,diagnostika,innern,längenfeld,hilfesuchenden,furcht,verein,küstengewässer,landen,unverheirateten,strecke,beschwerungen,einheitswerts
168,pauschbetrag,privatkunden,sowie,teilnehmerin,grundakten,beweisfrage,unterabschnitts,fußnote,aufmachungen,polizeikräfte,stoffes,an,erwerbstätigen,vertragsstaat,satzungen,flüge,vor,finanzamt,fiskus,dieses
169,finanzgerichts,bewerter,wertzeichen,zurechnungszeit,miteigentümers,nachfrager,buchprüferinnen,unfalles,geweben,bundestag,an,absatz,rechtmäßig,erhöhung,tieren,lotsabgaben,fehlerhaft,gilt,prüfling,gesamteinkünfte
170,zolltarifs,risikogewicht,untergebenen,elften,verwalter,elektrizität,aus,verteidigung,eizellen,können,bestrahlter,elterlicher,duldung,anderen,baurechtlichen,seelotswesens,zur,lohnsteuerkarte,gesamtgut,teilgrundbetrag
171,wohnzwecken,anderen,führerscheine,eignungsübung,angewiesene,markt,buchwert,sie,julius,gilt,ablagerung,soweit,zum,abhängige,können,forsten,waisenrente,staatsanwalts,abkömmlingen,zinszuschläge
172,worden,vertrieb,vollzugsanstalt,werkstatt,auslobung,marken,zum,einem,kühn,gesamtpartei,aufarbeitung,erblasser,fingerabdrücken,dispache,bodennutzung,zertifiziertes,maßgebenden,beschäftigungen,soll,vorauszahlungen
173,fertigstellung,treuhänders,vollzuges,ambulante,reichsverband,ausschreibungen,registergericht,waisen,vorschriften,virus,nachbarschaft,bergarbeiter,meldebehörde,kraftfahrzeug,vorschriften,startort,übrigen,vor,notarstellen,angepasst
174,ziff,bilanzsumme,container,arbeitgebers,vor,geographischen,gewinn,kürzungs,behältnissen,zivilschutz,hat,einzelvormund,haft,vertragsprüfer,erhaltungsziele,ausprägungen,früher,arbeitsuchenden,käufer,einkünften
175,zum,bieter,privatkläger,arbeitsentgelts,billigung,mahnbescheids,gewinnrücklage,kehr,kreditabkommens,kriegsdienst,bergrecht,vormündern,freizügigkeit,sowie,genehmigung,bestallung,tritt,kurzarbeiter,todeserklärung,kann
176,steuerfreie,ausgegeben,rechtszuges,rentner,vollversammlung,zeitrangs,vorstand,anwärterbezügen,sich,sonderlasten,abfallbilanzen,er,lesen,erfüllbarkeit,verkehrsanlagen,planergänzung,jahresbeträge,übergangsgelds,präsidium,geldwesens
177,einbehaltene,billigung,raub,landwirts,widerrufsrecht,klageerwiderung,mehrstimmrechte,umzug,aus,nr,flüssiggase,menschen,aus,substitutive,naturnahe,spruch,werte,bahnhof,vollen,monatsersten
178,zufließen,übergeordnete,medien,sperrzeit,geringsten,protokoll,sowie,oberassistenten,unerwünschten,finanzplanung,lärmkarten,betreute,union,sterbekassen,grundflächen,verwaltungsakt,beihilfen,steuerersparnis,landgut,geldeinlagen
179,mitgliedstaat,auch,schußwaffe,unterhaltsgeld,zahlers,streitsache,steueraufwand,via,spendeentnahme,gesetzgebung,koblenz,kinde,rechtsschutzes,mathematischen,bebauten,anflugsektoren,rentenbezieher,zweckfremde,erhoben,alleinstehenden
180,betriebsjahres,publikum,verbotsbehörde,patienten,gebot,klageschrift,gehilfe,wehrdienstes,kennzeichnung,abdominalis,rohrleitungen,teilstationären,ausgereist,taxe,gewässerausbau,talsperren,zahlbetrags,absatz,vernehmungen,euro
181,gesetzes,börsenrates,entscheidung,bezugs,beitritts,beweisführers,pensionsgeber,lebenszeit,eg,impfausweis,zulegung,sterilisation,nur,jahresbilanz,aussterben,gemeingebrauch,genannten,abholung,an,auch
182,eingebrachte,börsenträger,verwarnung,arbeitgeber,unternehmer,gas,stiller,berufsförderung,arzneibuch,virushepatitis,versender,lebenspartner,gilt,nr,entsprechend,leichtigkeit,ein,verletztengeld,notarielle,ägypten
183,brennrechts,anteilsinhaber,führerscheinen,vertragsärzten,mietzeit,markenstellen,sinn,über,dosierung,aufzüge,kraftstoff,zum,aufhalten,aufsichtsräten,sie,behelfssaatgut,ersatzkasse,umschulung,ausschlägt,einer
184,so,bilanzaktiva,lehrfahrzeuge,stationären,beschenkte,zum,sonderrücklage,zeit,hypothek,salmonella,produzierenden,geburt,kind,vorschriften,hochwasser,meter,halbsatz,leistungsgruppe,beschenkte,schaden
185,steuerliche,mitgliedstaat,zutun,weiterbildung,inventarstücke,gegen,stammeinlagen,mittelbeträge,wirkstoffen,nur,abfallgesetz,landesjugendamt,biometrische,abhängiges,sich,können,besserung,arbeitsausfalls,auszuschlagen,westlich
186,steuerberaters,vertragsstaat,strafen,einen,verwahrer,bekanntheit,rücklage,hauptschule,es,impfreaktion,unternehmer,krankenhilfe,geduldet,soweit,neubebauung,erörterung,verheirateten,bezugsfrist,erbunwürdig,erbteile
187,sondervermögen,regulierten,begehung,versorgung,eigenbesitz,maßgrößen,rücklageanteil,direktorin,traubenmost,landessteuern,hessen,sorgeerklärung,vereinten,daß,grundwasser,einen,anzuwenden,nahverkehrs,erbverzicht,zeitpunkt
188,gewinn,haftendes,schweren,bundesebene,grundbuchämter,schriftstück,gesamtbezüge,wehrsold,pflanzenschutz,impfung,erzeuger,rechtsgeschäft,sicheren,ersatzmitglieds,berührten,abflüge,ausgleichsbank,säumniszeit,zugewendete,erbfällen
189,abgabenordnung,treuhänder,nachteils,anspruch,reallasten,energie,einzelabschluss,altersgeld,wasch,landtages,ein,bedürftigen,auch,richtlinie,abgrabungen,ausbau,beitrittsgebiet,arbeitskampf,mithaft,hausratschäden
190,anteilscheine,insiderpapieren,kraftfahrzeugen,krankenhäuser,geschäftsherrn,kläger,schlußbilanz,ix,gemische,länder,betriebspläne,entsprechend,ausweispapier,nichtig,aufschüttungen,unwesentlicher,reichsgesetzbl,richtlinie,nachlaß,vor
191,steuerbeträge,eigenkapitals,entsprechend,können,hinterleger,markenabkommens,vernünftiger,dienstposten,jahresbilanz,union,beförderer,umgangsrecht,unanfechtbarer,konzerns,natur,beständig,grund,dieses,kostenansatz,geldinstitut
192,wertpapier,zentralbanken,wer,pflegeheim,fernlehrgangs,dieses,investierende,kapitalbetrages,wirtschaftsraum,versammlung,steuerlagers,anderen,prüfziffern,verwaltungsrat,nr,eintragbar,abfindungssumme,arbeitsstunden,einen,lebenserwartung
193,zollverfahren,einen,hauptverfahren,budget,eigenmacht,gesetzes,pensionen,bezüge,haltbarkeit,jugendlichen,genehmigungen,vormundes,nächstgelegene,minderheit,als,eurocontrol,verletztengeld,arbeitsämtern,notarin,vorschriften
194,bauunterlagen,sachwalters,bewerber,rentenbeginn,untertitels,klage,geheimnis,konrektoren,höchstmengen,sentinel,steuerfreien,fortgesetzten,politische,vertragsteil,baugebieten,homogen,findet,sinne,amtseid,absatz
195,verbindungsbüro,gruppeninterne,zum,unternehmer,einen,regulierung,gesellschafters,altersteilzeit,schiedsspruchs,filmen,bergrechts,einen,genießt,prokuristen,geschützter,sortenkataloge,einkommens,ganztägigem,bürgermeisters,vertriebene
196,auch,erlaubnisantrag,anderen,vertragsarztes,grundbuchblatts,urkundsbeamten,buchführung,grundwehrdienst,tierischen,helferinnen,strahlenquelle,geschiedener,studiums,bundesanstalt,ziele,zum,verordnung,zuschuß,eintretendes,literarischen
197,mineralöl,wertpapierrat,bedroht,pflegetätigkeit,reisenden,richter,einen,unteroffiziere,ehrlich,heimatloser,mwh,mündelgeld,verlängerung,abhängigen,abwasser,beseitigten,zum,blind,notarassessors,aussiedlung
198,betriebsjahr,risiken,straßenverkehr,agenturen,flächen,vorschriften,anzusetzen,soldatinnen,arrestes,landesrichter,erlaubnisse,geschiedenen,aufenthalte,gemischte,richtlinie,nacht,ergeben,einen,notariatsakten,reichspost
199,ausgeschütteten,börsengesetzes,truppen,gezahltes,bürgerlichen,holzabsatzfonds,bilanzierungs,übergangsgeld,zum,subsidiarität,uran,mittellos,lichtbildes,wahlgremiums,wald,luftfahrerdatei,unter,halter,prägesiegel,eine
200,abziehbar,antizyklischen,fällen,festbeträge,soweit,sozialgerichte,sitzes,amtsgehalt,ce,volksvertretung,bergbaulichen,vor,visadatei,bezugserklärung,zum,embryonaler,beitragsklassen,eines,urgroßeltern,ersatzvermögen
201,vereinnahmten,privatanleger,verurteilungen,hausärztlichen,kündigen,verkehrsdaten,prüfstelle,sonderzuwendung,zucht,ruhezeit,aufsuchungs,sowie,zuwanderung,gattung,lebensraumtypen,prüfungsflügen,neunzehnten,geräuschklasse,geschäftsreise,wohnungsbaues
202,zigarren,bankgeschäften,jahren,landesverband,daß,bürgerliche,prüfenden,professor,heilberufe,übertragbare,berechtsamsbuch,schiedsstelle,ausstellungsort,konzernabschluß,stoffe,ersuchte,berechneten,nächstgelegenem,bezirksnotare,sterbegeld
203,baudenkmal,marktes,berufsverbot,beitragssatzes,abtrennbar,unternehmen,sacheinlagen,rentenwerts,richtlinie,veranstaltungen,bodenschatzes,ehesachen,nationen,solvabilität,bestandskarte,erlaubnisse,soweit,seestrecke,inventar,weitergewährt
204,vor,wird,es,ausgabenvolumen,verpfänders,folgesache,nur,grundgehalts,neufestsetzung,wahlausschusses,geviertfeld,vorschriften,grenzübertritt,fahrzeugs,baugesetzbuches,drehflügler,leistung,zweckfremd,ersteher,dm
205,einlagekontos,umlagejahr,hausgeld,personen,verlangen,es,einlagen,festgehälter,vom,freizügigkeit,lageriß,endvermögen,aufzuhalten,mehrstimmrechte,zulässigerweise,betriebsanlagen,allgemeinen,sitzplätzen,tode,hausratverlust
206,zigarillos,anlegen,strafsachen,behinderten,veranstalter,intelligenten,handelsbestands,anteilssätzen,anwendung,hepatitis,mitzugewinnen,ehename,erteilt,haben,anlagen,erbkomponenten,unfallkasse,beschäftigt,beurkundet,rentenbriefe
207,arbeitslöhne,finanzkreisen,strafrest,vervielfältigt,volkseigenen,zusatzwaren,haben,professors,forsten,rechtsträger,nukleares,amtsvormund,seriennummern,verlustvortrag,einem,sportboote,wird,xiv,staatsprüfung,sachaufsicht
208,hauptzollamts,soliden,arzneimittel,lebensjahres,mieterhöhung,technologie,schlußnote,soweit,gefährliche,vermögensbilanz,naturschutz,betreuungen,voraussetzungen,kreditinstitut,grundbuch,dieses,überschreiten,beförderungen,kostenschuldner,schadensbeträge
209,freibetrag,beteiligungen,tagessätze,witwer,vom,können,liquidator,dienstvergehen,schlachtung,freiheit,schadlosen,antrag,eg,worden,rückhaltung,antrag,kinderzulage,berufsfördernde,abgabensatzung,darlehen
210,ruhrkohle,gegenpartei,tat,abgerechneten,pachtjahrs,gegenstandswert,zeichnen,oberingenieure,festgebühr,krankenfürsorge,unterirdischen,aus,ausweisinhabers,gewissenhaften,grünflächen,beiladung,sinne,entrichtet,erbt,preußen
211,arbeitgebers,rücklagen,zollkriminalamt,rentensplitting,kommissionär,installierten,handelsbriefe,erschwernisse,nur,zustanden,geräteart,förderliche,grundsicherung,bilanz,zielen,verkehrswege,einem,gesetzes,bruchteile,lastenausgleich
212,anzusetzen,anlagepolitik,vor,arbeitsunfähig,sondereigentum,priorität,giroverbands,sowie,gilt,drehbuch,plutonium,örtliche,schlüssel,kraftlos,teileigentum,amax,höhe,eingliederung,amtspflichten,besessen
213,lohnsteuerabzug,auslagerung,strafverfahren,berufskrankheit,rückgaberecht,rechtsanwalts,preisstützungen,auch,tierarztes,bundesrat,aus,vormunde,freiheits,rückkaufswert,rechtsvorgänge,segelflugzeuge,wie,auch,geschäft,familienheimen
214,rauchtabak,anteilen,worden,mitwirkende,bargebot,geschäftsstelle,teilkonzerns,urlaubs,nebenwirkung,einen,baulärm,gesamtgutes,mitgliedstaat,leitenden,zurückstellung,einzuweisen,monatsbeiträge,zulassungs,schenker,soweit
215,jahresausgleich,finanzanalyse,führungszeugnis,polizeilichen,kaufpreis,arbeitsbehörde,unfertige,knappschaften,nutztieren,hafen,biokraft,unterbringung,vor,eisen,erholung,baugenehmigung,gewähren,anhängern,verwahrung,bescheids
216,steuerlichen,finanzanalysen,haftprüfung,kindererziehung,miteigentümer,regelenergie,vom,aufnehmenden,kosmetischen,abstimmungs,antragsjahr,bürgerlichen,ausgewiesen,übergeordnetes,rechtsverlust,es,worten,vorfrist,gesamtguts,übergeleitet
217,auszahlende,erlaubnis,begangen,stationäre,besitzwechsel,betreibern,konnossement,vor,rebflächen,gerichtshöfe,gleichmäßigkeit,ehelichkeit,asylbegehrender,ewr,abwasseranlagen,bauliche,erhöhten,beförderung,erbschaftlichen,gesetz
218,kindergeld,hedgefonds,duplikate,behinderter,notar,zeichens,kapitalerhöhung,flugzeugführer,schuld,antragsgegner,versorger,minderjähriger,durchreise,beaufsichtigtes,landschaftsbild,gleichförmige,besetzten,ausgleichsfonds,unbeschränkt,zuerkannten
219,prozent,aus,verfolgbar,apotheken,freisetzung,wein,kapitalanteil,pfennige,tierärzte,diploms,endnutzer,mütter,folgeanträge,satzung,bäumen,wegeentgelte,saarländische,so,landesdienst,hat
220,mineralöle,altersvorsorge,vorschriften,einzugsstellen,erbbauzins,beigeordnet,offenzulegen,unfallausgleich,haltung,richter,zum,kindern,nichtmitwirkung,bezugsrechts,umwelt,richtern,lehranstalten,tariflichen,bis,ausgesiedelt
221,steuervorteile,dach,stoffe,wirtschaftswert,meistgebot,smart,handelsmakler,dienstzeiten,gläubigers,vertragsstaates,allgemeinheit,wohnformen,postausgabe,aktienurkunden,reichsbahn,schifffahrt,bisherigen,heimarbeiter,beschwerung,umsiedlern
222,steuersatz,unterverwahrer,strafrichter,pflegeperson,erbbaugrundbuch,vernehmung,angesetzt,körperschaden,medizinischen,reich,verbringungen,unterhalts,sprachmittler,zusammengesetzt,wohls,fluggäste,hinzuzufügen,arbeitgebern,gerichtsstelle,einem
223,anlagegold,gesamtposition,verfahren,hilfebedürftige,mietzins,umsatzerlöse,steuerberater,hilfswerk,samen,senate,bergtechnischen,seelisch,geduldeten,versicherungs,raumbedeutsame,ethik,versicherte,gesamtmasse,geschäftswerts,sowjetische
224,europäischen,übertragenden,protokoll,lebensunterhalt,absatz,worden,erstjahr,amtsbezügen,wirkstoffs,einkommensteuer,schmierstoffen,annahme,dieses,hervorgehende,biotopverbund,einwendungen,dienstordnung,baustelle,aus,besaßen
225,kapitalanlagen,sparkassen,registerbehörde,bedarfe,verzugs,urteils,kombinate,beamtenrechte,prüfungsnummer,dass,hauptstellen,lebenslagen,asylbewerbern,dieses,gefahrenkarten,unterscheidbar,jedes,leistungssatz,vorlesen,erbe
226,anlagevermögens,gegenparteien,menschen,arzt,sollzinssatz,beweis,wertansätzen,kehrbezirk,verdächtigen,bevölkerung,markscheider,ehelichen,wohnen,vom,wohnbedürfnisse,revision,errechnete,verleiher,assessor,sozialzuschlags
227,ausfuhrabgaben,systemrisiken,befürwortung,hilfen,fläche,wettbewerbern,prüfers,amtsbezüge,schiedsgerichts,zusammentritt,gesetz,unverheiratetes,pässen,es,verkehrswert,beklagten,anlaß,sich,überlebt,anzurechnenden
228,aufzulösen,gelder,verbüßt,zuschuss,gentechnisch,biogas,handelsbücher,witwenabfindung,testsera,stimmen,brennstoffen,genehmigung,eu,kündigungsrecht,maßnahmen,mündliche,angewendet,schulungs,präsidiums,frau
229,obligatorischen,basis,grundstoffen,gesamtverträge,fernlehrgänge,nachfragern,pensionszusage,schulbildung,aktien,hauptwohnung,abfallgesetzes,nr,suchvermerk,diese,modernisierungs,gesetzes,gewährenden,oldtimer,soweit,saarlandes
230,umsatzsteuer,haupttätigkeit,opfers,wegen,pächters,stall,haftsummen,aufsteigenden,naturschutz,volksentscheide,herstellern,schenkung,es,vor,ausfuhr,vorschriften,nachstehenden,schaltjahren,versteigerungen,geldinstituts
231,einfamilienhaus,konsolidierter,abgeteilten,beitragsanteil,sache,lieferanten,erträge,pauschvergütung,vorzuschreiben,ablaufende,gilt,gesetzbuchs,bewährung,haftenden,städtebauliches,seeunfall,unterschreiten,berufsberatung,ausgründung,vorschub
232,steuerfreiheit,umbrella,heranwachsenden,grundsicherung,eigenbesitzer,teilnehmers,inventars,hinausgeschoben,fischen,abstimmende,umwelt,voranstellen,herkunftsregion,herabsetzung,verfestigung,stellungnahmen,dürfen,wagenklasse,nebengeschäft,gesetzblatt
233,nur,zweigstelle,csc,hauerarbeiten,finderlohn,wettbewerb,abschlußprüfers,leitungsgremien,chemikalien,aufwandsteuern,wohles,träger,unfreiwilliger,prämien,vor,seeämter,gesetz,fahrzeughalters,vielfaches,rückerstattung
234,objekt,nummer,wertersatzes,arbeitsuchende,reichsverbands,scheidungssache,berufssatzung,stiftungsrat,einen,gebietsteil,arbeitsmittel,volljähriger,anderen,entsprechend,gemeindegebiet,bau,süddeutschen,leichten,wegegebühr,kürzungsbetrag
235,vordruck,jahresabschluss,schwerer,abschirmdienst,beschenkten,dauerbetriebs,gliederung,zwölftel,beschluss,viiia,vorhabens,erbteil,gesetzes,mitgliedstaat,allgemeinheit,anliegenden,anpassungsjahrs,kilometern,stempel,gebietsstand
236,bruttoerträge,union,verlesung,förderungsfähig,sondereigentums,messsystem,letztmals,bekleideten,strafvorschrift,volke,grundeigentümer,hilfeart,staat,leistungsfrei,zustands,anerkennende,beitragsrente,widerrechtliche,enthoben,waisenrenten
237,einen,eigenhandel,erzwingungshaft,gelten,veräußerung,frequenz,erläutern,dienstjahre,schiedsrichters,ankunft,otto,es,kontingente,volkswagenwerk,wassers,flugbetriebs,gal,aus,vor,daß
238,bieres,zentralbank,antrag,rentenbezieher,auflassung,kundendateien,neufestsetzung,elternzeit,anwender,ausscheidern,hochradioaktive,entscheidung,arbeitsmarkt,eingeforderten,wesensgemäß,beteiligten,hinzuzufügenden,leistungslohn,mitberechtigt,ehegatten
239,teilwerts,internetseite,bundeswehr,kalendermonat,arglistig,belieferung,gilt,dienstfähig,antigene,referenzfilm,messungen,ausgleichswert,grundordnung,nennbetrags,zustimmungs,ortsüblich,neuberechnungen,grenzwerte,rentenschuld,nacherwerber
240,vermögensmassen,bank,psychiatrischen,teilzeitraum,buchmacher,anruf,verlustvortrags,dienstwohnung,worden,impfschadens,als,adoptionspflege,übermittelt,gelten,aus,entsprechend,rentenbescheids,soweit,anstand,untergebrachten
241,zulagen,sich,hausapotheke,datenschutz,wegnahmerecht,verfalls,bauten,gewaltakt,tieres,grundordnung,eines,haushaltssachen,meldebehörden,stimmrechte,schädliche,aus,zulässig,eisenbahn,urkunde,sowie
242,abgezogen,eigengeschäfte,erpressung,gesundheit,zahlungsbetrag,anlagen,prüfungsrecht,geschiedene,einzelhändlern,bund,zuständigen,wünschen,inhaftnahme,genußrechte,ewg,luftfahrtgeräts,miet,auszubildende,handzeichen,verlorenen
243,handelsschiffe,inlandsemittent,mord,prävention,verwender,netzbetreibern,ordnungsmäßiger,er,erzeugnissen,beamtinnen,bremischen,abkömmlings,beschäftigung,ausgabebetrags,vernünftigen,tageszeitungen,kasse,arbeitnehmern,bahngrundbuchs,sie
244,sowie,dieses,abwendet,gesamteinkommen,anderen,markenabteilung,aufgestellten,zurechnungszeit,behältnisse,gg,küstengewässer,hilfeplans,sowie,versicherte,tellereisen,schutzbereiche,hinzugefügt,sperrzeiten,bewerbungsfrist,dezember
245,teilbetrieb,vom,diebstahl,beitragszuschuß,ausgleichsbank,wertschätzung,kapitalrücklage,dienstpflichten,verfahren,übergangsgeld,verkehr,hilfeempfängers,ausgefertigten,gegen,wasserhaushalts,vor,verletzte,abzüge,notaranderkonto,liquidations
246,dezember,gesetzes,landgericht,träger,wohnraum,schriftsatzes,aufklärungen,versetzte,rechtszuges,vorhaben,vorhaben,ehenamens,einfügen,gesetzes,lebensräume,höchstgewicht,sowie,besteuerung,ehevertrag,sonderwert
247,mbh,eg,sanktion,arztregister,wetten,eidesnorm,wertpapiere,ruhensbetrag,zuständigen,gesundheit,europäischen,gendiagnostik,soweit,pensionspläne,plangenehmigung,naturschutz,sektor,sowie,beurkunden,veranlaßtes
248,kalenderjahrs,risikomischung,dass,monatlichen,geringste,netzentgelte,geschäften,staatssekretärs,impfstoffen,ehec,düngemittel,gesamtgute,minderjähriger,delegierter,bauflächen,eichung,frankreich,bezieher,ablaufe,verstoßendes
249,gebäude,drittstaat,wegen,diese,außerordentlich,informationen,beteiligungen,bildungsstand,fachkreise,gastroenteritis,lagerung,soll,warndaten,geschäftsplans,bodenrechtliche,mündlichen,berufsfördernde,aufbauarten,akten,deutsche


==> graphics/.ipynb_checkpoints/tfidf_cluster_family_inspection_us-checkpoint.csv <==
,2015_3,2015_11,2011_3,2010_0,2015_0,2009_8,2015_4,2018_7,2013_0,2018_28,2007_12,1994_9,2018_6,1995_3,2018_10,2018_15,2018_9,2012_26,2005_6,2017_2
0,the,the,the,the,the,the,the,the,the,the,the,the,the,the,the,the,the,the,the,the
1,of,of,of,of,of,of,of,of,of,of,of,of,of,acreage,of,of,of,of,of,of
2,to,taxable,and,or,thence,to,to,to,to,or,and,nonattainment,sbir,of,alien,to,veteran,annuity,intelligence,and
3,and,to,to,to,wilderness,mortgagee,and,or,and,swap,to,to,to,cotton,to,copyright,to,annuitant,to,to
4,in,in,in,and,park,and,in,and,or,to,or,and,sttr,wheat,or,landsat,or,to,greens,in
5,or,or,or,in,and,mortgagor,or,in,in,and,deepwater,or,and,crop,visa,or,and,or,or,or
6,for,such,this,any,to,or,cuba,spirits,tribe,in,effluent,in,or,quota,nonimmigrant,subscriber,in,survivor,and,sergeant
7,such,for,for,such,creek,in,for,distilled,shall,sipc,in,emission,in,to,and,cable,such,and,flowers,for
8,this,and,student,shall,fork,homeownership,this,nafta,boxing,such,this,lamp,for,peanuts,in,and,for,in,in,shall
9,under,any,under,by,battlefield,this,hiv,countervailable,for,any,such,this,shall,planted,aliens,franchising,secretary,this,promoflor,doorkeeper
10,shall,shall,such,this,in,for,such,such,be,issuer,for,for,offeror,and,immigrant,in,this,under,such,be
11,section,section,shall,be,river,under,be,this,navajo,indenture,shall,shall,by,sugar,visas,phonorecord,under,shall,shall,such
12,be,be,that,for,township,such,shall,for,indians,futures,pollutant,such,this,in,deportable,retransmission,shall,for,for,this
13,by,by,teachers,depository,forest,shall,united,wto,roll,dealer,any,ozone,be,for,this,such,be,section,any,franked
14,pesticide,which,section,under,confluence,secretary,states,wine,such,investors,under,under,such,upland,inadmissible,multichannel,by,be,watermelons,by
15,with,as,be,as,or,be,pakistan,shall,this,broker,solid,pollutant,that,or,for,signal,cemetery,such,by,under
16,secretary,multiemployer,with,thrift,corner,section,by,hts,any,this,hazardous,emissions,under,tobacco,shall,programming,section,thrift,be,any
17,as,under,by,section,headwaters,housing,cuban,under,by,shall,be,ambient,section,milk,such,shall,any,an,plantship,section
18,that,this,youth,conservator,seashore,by,soviet,any,hopi,by,section,section,any,burley,under,intelsat,is,by,this,as
19,is,is,secretary,with,trail,any,any,saharan,crow,for,sludge,any,is,cropland,section,subscribers,veterans,any,section,senator
20,any,year,school,that,monument,mortgages,section,be,indian,swaps,coastal,be,offerors,sugarcane,crewman,transmissions,as,service,under,is
21,an,taxpayer,state,sipc,shall,that,under,merchandise,passamaquoddy,commission,dumping,lamps,business,shall,asylum,ntia,nursing,is,cut,printer
22,ma,plan,as,is,scenic,mortgage,that,antidumping,secretary,be,wastes,by,hubzone,beet,an,bell,that,as,as,limes
23,state,not,teacher,bank,depicted,as,with,drawback,yurok,clearing,by,powerplant,with,this,be,frequencies,may,creditable,is,may
24,not,an,an,depositor,lands,with,mtcr,wines,gay,underwriter,sanctuary,btu,as,secretary,refugee,carrier,with,remarriage,with,an
25,which,with,proficient,may,northerly,is,afghanistan,trade,boxer,as,pollutants,fluorescent,subcontract,producer,is,satellite,servicemembers,intelligence,an,senators
26,medicare,purposes,any,not,for,may,as,subheading,under,with,atsdr,with,an,corn,any,any,on,title,handlers,with
27,title,subsection,childhood,an,be,dwelling,nato,section,as,is,spill,that,not,be,states,for,headstone,employee,handler,dentist
28,subsection,includible,educational,which,map,not,on,by,penobscot,securities,with,highway,contract,crops,united,digital,which,grievant,that,which
29,may,if,agency,insured,grazing,affordable,hungary,is,klamath,that,nonpoint,urbanized,small,such,refugees,by,subsection,spouse,may,humanities
30,drug,amount,title,banking,secretary,homebuyers,is,hong,section,section,administrator,monoxide,on,farm,nonimmigrants,this,not,grievance,agency,not
31,nih,nonforfeitable,is,institution,easterly,paint,democracy,kong,lands,rollup,which,guideway,may,under,by,musical,title,which,secretary,on
32,on,paragraph,iep,federal,wild,which,israel,nonoriginating,that,person,navigable,mmbtu,agency,by,immigration,analog,an,on,which,arctic
33,services,dividend,education,other,such,title,poland,that,tribes,under,tank,secretary,subcontracting,wetland,naturalization,phonorecords,pension,with,on,that
34,physician,on,toddlers,board,as,homeowner,may,countervailing,hoopa,an,is,lbs,subsection,hundredweight,as,inmarsat,other,may,not,whip
35,clinical,corporation,pupil,on,east,other,saharan,cafta,mohegan,not,state,state,microloan,grazing,consular,broadcast,department,that,subsection,studio
36,pediatric,income,pell,corporation,lakeshore,foreclosure,other,imported,with,derivatives,as,as,administration,bushel,that,unenhanced,dependency,not,information,title
37,health,distributee,not,credit,this,an,which,as,miccosukee,penny,not,fueled,which,rice,title,station,homeless,capitol,archivist,other
38,vaccine,disc,on,nonbank,northeast,assistance,castro,states,forest,which,that,incandescent,title,any,not,that,care,subsection,other,dea
39,nursing,remic,may,declarant,by,on,not,united,coquille,may,pollution,petroleum,program,staple,cruelty,be,beds,widower,taxable,nurse
40,other,ii,schools,title,south,congregate,americas,on,sioux,other,dredged,not,subfactors,as,with,megahertz,service,consular,person,secretary
41,paragraph,term,preschool,state,canyon,homebuyer,assistance,knit,allottee,on,subsection,is,other,allotment,general,video,burial,member,states,at
42,individual,property,mathematics,subsection,any,moderate,malaria,yarns,pueblo,company,discharges,which,federal,peanut,garnishee,section,traumatic,retired,frus,subsection
43,adulterated,respect,which,financial,with,multifamily,country,with,is,security,may,pm,subprogram,producers,deportation,nondramatic,if,spousal,united,office
44,year,shareholder,elementary,condominium,mountain,subsection,africa,article,bands,issuers,underground,stationary,defense,acre,stowaway,royalty,vietnam,participant,watermelon,employee
45,pace,other,program,if,southerly,public,president,beer,gaming,title,on,pollutants,pcl,that,attestation,commission,marker,annulment,historian,pay
46,wtc,annuity,other,tarp,section,elderly,tied,which,seneca,manipulative,pretreatment,may,administrator,section,attorney,librarian,from,if,thermal,senate
47,misbranded,from,parents,regulator,southwest,homeless,title,brewer,houlton,trading,title,on,paragraph,feed,longshore,under,indemnity,from,return,folklife
48,if,subparagraph,programs,paragraph,national,bedrooms,cfe,cellar,on,cotton,an,an,than,oilseed,may,with,who,panama,dts,arts
49,inpatient,case,literacy,agency,westerly,tenant,an,customs,shoshone,adviser,oil,administrator,debenture,grains,trafficking,signals,services,who,plantships,states
50,investigational,described,year,card,downstream,dwellings,exports,exporter,ute,if,sewage,subsection,if,quotas,nationality,is,insurance,married,geospatial,from
51,dietary,that,local,than,northwest,families,secretary,fabrics,legatees,subsection,other,freezers,debriefing,beets,who,interlata,persian,remarries,title,semimonthly
52,ii,treated,subsection,cardholder,trails,mortgaged,tuberculosis,denatured,chippewa,registered,rechargeable,engines,secretary,cyclical,habeas,recordings,cemeteries,other,year,capitol
53,pdp,than,pbo,company,interior,project,weapons,importer,interior,censure,onshore,emit,each,poundage,on,as,rehabilitative,former,paragraph,fbi
54,are,secretary,part,association,southeast,agency,government,fabric,may,rules,sanctuaries,title,subcontractor,oilseeds,deportability,transmitter,prosthetics,retires,national,dentists
55,registrant,may,are,from,timber,affordability,egypt,may,catawba,dealers,recycling,nonroad,are,on,naturalized,not,surviving,paragraph,importers,united
56,labeling,dividends,borrower,banks,meridian,bedroom,peacekeeping,not,maliseet,unlisted,discarded,smelter,prime,flue,immigrants,radiotelegraph,prosthetic,individual,required,year
57,ingredient,nonqualified,campus,creditor,mount,insured,international,imports,civilized,registration,chesapeake,oxides,subcontracts,erodible,battered,broadcasting,insured,recomputed,if,house
58,amount,deduction,institution,naic,mile,neighborhood,currencies,cbtpa,title,from,estuary,coal,term,is,which,operator,amount,retiring,covert,each
59,hiv,carryback,ntid,originator,may,debentures,development,brewery,an,indentures,tanks,energy,financings,not,resettlement,spectrum,at,election,adjudicative,service
60,countermeasure,determined,each,person,smith,amount,subsection,an,osage,prospectus,from,engine,services,sorghum,other,channel,person,controller,director,arms
61,patient,qualified,cohort,mortgagor,on,are,foreign,dr,not,customer,beaches,beryllium,licensee,commodities,subsection,interconnection,premiums,after,from,than
62,premarket,amortizable,funds,its,unsurveyed,decent,bank,harmonized,enrollee,counterparty,prince,gvwr,from,with,has,retransmitted,spouse,at,nga,agency
63,than,period,postsecondary,receiver,northwesterly,provided,democratic,juice,tribal,paragraph,sediments,sulfur,undefinitized,pound,debtor,may,paragraph,secretary,taxpayer,parliamentarian
64,respect,are,students,unsound,wildlife,property,nuclear,title,maine,order,contaminated,nox,states,soil,subch,radio,health,states,convener,udall
65,outpatient,means,academic,unimpaired,gorge,than,cyprus,distiller,retrocession,than,landfills,ansi,solicitation,allotments,korea,cassette,child,retiree,each,committee
66,fiscal,apply,eligible,conservatorship,mountains,income,guaranties,subheadings,allottees,its,ozone,other,ii,dairy,born,which,loan,survived,respect,are
67,from,unfunded,from,servicer,oregon,mortgagees,are,valorem,yakima,fff,states,heaters,procurement,may,if,carriage,unmistakable,widow,individual,physician
68,dialysis,issuer,scientifically,ii,mineral,tenants,multilateral,dumping,other,straddle,dam,hcfc,amount,livestock,biometric,other,honorable,united,po,rate
69,alzheimer,date,children,amount,hunting,supportive,atlantic,if,cheyenne,investment,secretary,cooled,socially,grain,state,on,birthday,chapter,tin,chapter
70,subparagraph,passive,including,at,lowell,if,microfinance,apparel,rolls,looking,waste,oven,bundling,biobased,paroled,sensing,bifida,subchapter,nro,if
71,program,reit,subchapter,has,everglades,frail,from,bonded,which,trader,organotin,dioxide,premier,which,you,an,spina,pay,floral,taxable
72,each,thru,paragraph,troubled,is,cranston,latin,other,peck,registrant,landfill,additive,made,year,writ,copyrighted,clinical,reemployed,are,caucus
73,hospital,msa,fiscal,farm,big,gonzalez,african,exportation,heirs,has,after,than,contractor,honey,person,licensee,housebound,nonforfeitable,ceo,who
74,described,election,than,are,battle,from,authorized,distilling,assiniboine,public,estuarine,particulate,united,marketings,inadmissibility,relay,arlington,architect,made,productions
75,made,tax,services,term,that,troubled,democratically,subsection,confederated,act,toxicity,after,intermediary,hay,deported,service,buried,fund,adversary,archivist
76,ww,stock,described,depositors,glacier,occupancy,disarmament,unladen,oklahoma,appropriate,william,coke,acquisition,an,persecution,subsection,made,date,term,superintendent
77,has,after,assistance,states,springs,term,countries,atpdea,trespass,untrue,tankers,buses,department,farms,secretary,author,year,office,chapter,paragraph
78,contaminant,at,activities,repudiation,lake,state,confiscated,annex,menominee,depositor,brownfield,gasoline,simplified,acres,paragraph,nonsubscription,aggravated,divorce,federal,representatives
79,care,employer,amount,consumer,acres,made,orphans,gatt,wampanoag,it,shorelines,carbon,pursuant,other,at,caller,dental,railroad,at,amount
80,drinking,provided,start,insurance,forests,paragraph,illicit,binational,reservation,rule,person,federal,debentures,barley,outlying,stations,epilepsy,amount,imagery,members
81,after,individual,learning,liquidating,area,at,export,from,youth,interest,paragraph,faucets,government,commodity,mar,archives,are,period,than,government
82,subchapter,account,child,subsidiary,curiosities,insurance,afghan,china,states,bylaw,crude,conditioners,head,subsection,koreans,audiovisual,than,agency,purposes,member
83,nurse,interest,out,loan,segment,development,made,exported,band,are,toxic,byway,unallowable,processor,child,franchise,domiciliary,foreign,returns,scholarship
84,prescription,straddle,ii,currency,southeasterly,nonentitlement,including,secretary,tribally,chapter,lake,from,survivability,conservation,allegiance,payphone,outpatient,retirement,who,federal
85,aging,made,at,respect,spoliation,program,concessional,tariff,cherokee,respect,superfund,apportionments,concern,cane,ii,pole,beneficiary,corps,segregable,franking
86,information,person,toddler,united,enjoyment,pursuant,provided,africa,school,pursuant,cercla,year,provided,easement,preinspection,noncommercial,medical,made,fincen,department
87,who,actuary,provide,each,title,provide,fund,proprietor,united,margin,batteries,if,has,seed,from,ip,period,years,matsunaga,librarian
88,plan,percent,reading,all,under,refinancing,year,agreement,dockets,holders,intermunicipal,paragraph,concerns,oats,terrorist,services,states,botanic,smokeless,postage
89,drugs,beneficiary,subpart,recredit,which,trustor,defense,proclaim,guayule,obligor,vessel,transportation,debriefed,title,judiciary,retransmit,disease,before,has,interama
90,hospice,employee,federal,receivership,within,available,humanitarian,chile,state,information,contaminant,highways,bundled,cooperator,citizenship,interactive,chapter,annuities,retailer,museum
91,medicaid,during,subgrant,nonmember,west,family,imf,country,shawnee,exchange,federal,clean,year,harvest,described,title,herbicide,dies,provided,precedents
92,practitioner,all,youths,after,upstream,act,available,textile,are,regulator,than,reformulated,development,flour,ch,antenna,each,career,referendum,congress
93,including,title,homeless,appropriate,from,rehabilitation,chapter,exporters,paiute,deceit,operator,closets,executive,marketing,crewmen,responder,mentally,provided,described,term
94,cancer,archer,if,shareholders,inspiration,year,proliferation,phytosanitary,provided,business,tanker,incineration,lethality,corporation,marriage,public,anatomical,than,records,bequeathed
95,additive,propane,who,fslic,dunes,incomes,korea,unlading,drybed,agency,constituents,reflector,protege,marketed,visitor,converter,united,state,committee,cochairperson
96,provided,states,schoolwide,mortgage,crest,has,article,ethnological,domingo,bliley,facility,refrigerant,information,exports,nationals,unserved,has,director,ii,general
97,disease,within,gifted,laundering,jazz,subchapter,missile,haiti,santo,gramm,including,metropolitan,cost,handlers,marshal,aggregator,disability,unrefunded,consensus,provided
98,provide,trade,agencies,consummation,land,including,each,warehouse,partitioned,board,if,asme,at,program,than,headend,memorial,voids,regulations,leader
99,pd,united,civics,teller,memorial,local,out,reliquidation,funds,regulations,leachate,corridor,including,parity,homeland,are,case,time,pr,commission
100,renal,regulations,corps,provided,feet,federal,hungarian,subsidy,aboriginal,after,impoundment,intermodal,metric,bales,court,recorder,brain,recall,facilitator,president
101,at,carryforward,dropout,swap,recreation,condominium,narcotics,paragraph,oregon,contract,action,nonregulated,required,if,vawa,from,provided,separates,terrorist,person
102,antimicrobial,carryover,grant,savings,parkway,after,neotropical,mash,federal,prudential,each,driving,microloans,noninsured,intelligence,audio,ears,marriage,flagship,services
103,period,pension,made,indemnifying,tenths,loan,replenishment,fruit,tulalip,introducing,shellfish,showerheads,loan,handler,unmarried,embodying,remarriage,withholdings,order,public
104,individuals,bargained,teaching,capitalized,not,ii,tropical,are,yaqui,jjj,offshore,voc,pricing,durum,admission,dialing,insane,impasse,security,intern
105,term,deductible,will,information,northeasterly,each,indigenous,proclaimed,partition,at,battery,each,after,cropping,depart,distant,mortality,ii,pursuant,authorized
106,child,before,service,act,diablo,very,services,malt,reindeer,ii,at,lanes,assistance,middling,slave,if,benefits,unmarried,amount,expenses
107,medically,benefit,outlying,reserve,other,all,than,importation,puyallup,municipal,united,pollution,bearings,harvested,pen,retransmissions,after,has,department,period
108,animal,part,tech,have,fort,hud,commodities,entries,from,conditionally,depleting,are,requirements,silage,unhcr,infringement,term,benefits,employee,employees
109,opd,has,information,borrower,state,interest,friendly,containers,all,brokers,liner,visibility,order,cured,passport,radiotelephone,refinanced,year,means,endowment
110,part,business,guaranty,cooperatives,lying,states,act,smokeless,land,disgorgement,port,at,divisible,sunflower,daughter,wireless,naval,entitlement,foreign,chaplain
111,payment,defined,gallaudet,law,trapping,eligible,funds,producer,promoter,upon,contamination,fuels,let,planting,son,paragraph,date,employees,reconnaissance,purposes
112,service,decedent,teach,affiliate,states,respect,programs,vinegar,pursuant,state,guarantor,wattage,workplace,than,reentry,syndicated,interment,redetermined,informant,out
113,meat,nonrecognition,loan,date,north,urban,trafficking,amateur,unallotted,donee,water,motor,contracts,cooperators,was,states,era,surviving,trafficker,executive
114,carcasses,discount,baccalaureate,soundness,kings,youths,yukon,yarn,pascua,floor,chapter,plan,case,agricultural,honorable,featured,during,are,convention,student
115,case,foreign,prep,subject,townships,chapter,caribbean,nontariff,subsection,purposes,lakes,diesel,all,from,after,recorders,purposes,child,after,time
116,diseases,actuarial,lender,system,california,services,fiscal,president,creek,subject,ecosystems,labeling,milestone,made,unaccompanied,phonograms,patient,except,conveners,respect
117,purposes,each,term,required,seconds,hawaiian,munitions,fermentation,sisseton,thereof,dumped,fired,lenders,soybeans,provided,embodied,parking,respect,written,fiscal
118,states,years,has,property,birds,amounts,at,uruguay,wahpeton,leach,are,motors,means,beans,order,than,time,peace,law,paid
119,biologicals,gross,vista,more,public,mortgagors,multinational,after,latex,antifraud,leaking,program,company,raw,spouse,mobile,spinal,subject,except,board
120,physicians,into,subgrants,purposes,refuge,upon,psychotropic,than,absentee,provisions,epa,states,logistics,referendum,are,licensees,servicemen,act,secretariat,artistic
121,public,rollover,disabilities,period,archeological,rentals,forests,respect,lawsuit,have,marine,trucks,subsystem,wetlands,status,translator,rated,entitled,spark,nurses
122,annuity,preretirement,career,subparagraph,beach,have,pharmaceuticals,baggage,probate,inducing,chemical,public,dispensation,chickpeas,application,ship,facility,garden,case,all
123,enrollee,paid,deaf,union,yellowstone,low,purposes,commission,act,states,program,altitude,provide,determined,resettled,united,member,actuarial,archives,architect
124,enrollees,more,curricula,chapter,united,homeowners,congress,african,fort,trade,sediment,including,subparagraph,are,act,pictorial,readjustment,case,president,editions
125,widower,transferor,provided,secretary,intersection,purposes,missiles,at,trust,who,stormwater,requirements,data,farmland,been,berne,entitlement,firefighter,time,appointed
126,diabetes,except,magnet,means,mining,authorized,state,cigarettes,severalty,necessary,bay,nonferrous,authority,extra,nonexempt,viewing,hospital,each,subparagraph,withholdings
127,drg,shareholders,graduation,governors,desert,out,nationalization,sugar,services,court,has,project,prison,peas,period,term,disabled,system,office,made
128,federal,requirements,available,pursuant,tablets,median,zealand,softwood,health,term,incineration,area,into,states,sons,nonbroadcast,property,reemployment,public,mailings
129,elder,who,national,made,smoky,provisions,tijuana,dutiable,enrollees,required,spoil,furnaces,reprisal,lentils,servitude,after,ashes,retainer,general,banded
130,dosage,trust,early,time,are,youth,agency,has,grazing,commanded,shoreline,congestion,breakout,drought,information,person,cremated,was,deletions,stennis
131,patients,unrealized,infants,including,rivers,slum,pursuant,seized,florida,made,year,showerhead,respect,abnormal,battery,superstation,payee,volunteer,including,handlers
132,disorders,was,nanotechnology,notice,redwood,demolition,paragraph,ii,pequot,securitizer,mercury,use,disadvantaged,organically,detainees,its,was,rail,appropriate,position
133,syndrome,basis,chapter,member,federal,unit,bulgaria,gallon,rubber,hybrid,seaward,montreal,use,state,totalitarian,state,payment,actuarially,within,individual
134,application,benefits,all,holding,donelson,youthbuild,swaps,authority,capita,provided,recyclable,belt,leverage,at,visitation,regulations,markers,purposes,shareholder,state
135,infant,extent,hawaiian,upon,boundaries,appropriate,subchapter,person,kickapoo,united,interceptors,axle,general,nonfat,port,telephones,including,during,make,including
136,divorced,survivor,states,unions,boundary,necessary,instruct,fta,uintah,transaction,pursuant,air,fiscal,subcenter,have,permittee,deafness,survivors,plume,director
137,benefits,taa,diploma,issuer,yosemite,period,arms,cask,mediator,means,antifouling,nitrogen,available,payments,year,television,hospitalized,government,government,after
138,adolescents,clause,percent,embezzled,purposes,except,abduction,worker,heir,statement,generator,rail,surety,nonrecourse,detention,localism,all,abroad,all,officer
139,adolescent,fsc,aged,action,zion,occupants,appropriate,exports,subchapter,all,valdez,term,procedures,forgo,resided,recording,described,board,arbitrator,postgraduate
140,agency,carryovers,public,regulations,ridge,rehabilitated,term,into,personalty,association,agency,ocs,facnet,exporters,law,encryption,life,payment,request,parliamentary
141,dementias,loss,mentoring,subsidiaries,visitor,united,nbc,determination,service,debtor,cement,chapter,property,paragraph,date,apparatus,philippine,interns,board,one
142,person,without,languages,deposit,stem,means,ambassador,grape,potawatomi,action,public,ballasts,state,each,subparagraph,exclusivity,dishonorable,ambassador,subject,appointee
143,have,only,higher,director,rainier,units,if,wort,authorized,manipulation,ecosystem,ii,bid,provided,security,copyrights,symptoms,imagery,preparer,necessary
144,use,roth,enrollment,no,baca,activities,nationalized,vessel,irrigation,member,scow,resurfacing,more,wildlife,time,electromagnetic,sclerosis,all,tax,smithsonian
145,biomedical,credit,learners,multifamily,cave,evicted,polish,provided,montana,proxy,treatment,volatile,award,rancher,admissibility,captioning,paid,part,importer,holdings
146,tobacco,preceding,migrant,except,sequoia,more,poor,foreign,within,eee,wildlife,gas,chapter,bushels,case,sounds,home,canal,report,prosecutorial
147,appropriate,allocable,institutions,business,primitive,downpayment,russia,mark,at,persons,appropriate,refrigerator,appropriate,production,commanding,system,have,age,necessary,regulations
148,coinsurance,its,parental,merger,rocky,metropolitan,grande,subsidies,reservations,copyright,beach,vapor,awardee,proclaim,circus,provided,traceable,notarial,keller,his
149,pharmacy,time,talented,order,tract,conservator,rumania,subject,ancestry,government,contaminants,pedestrian,report,price,athlete,alarm,one,been,program,trademark
150,clinic,no,use,interest,said,requirements,treaty,tariffs,including,amount,requirements,emitted,telecommuting,united,victims,navigated,gulf,paid,understatement,except
151,assistance,iii,principals,described,property,will,its,column,after,regulatory,terminal,ballast,its,sharecroppers,departed,carriers,been,payable,state,envelopes
152,paternity,substituting,consortium,overdraft,rattlesnake,general,leninist,duty,timber,barring,groundwater,urinals,include,payment,cuban,transmitters,casket,subparagraph,have,case
153,out,undistributed,instructional,fund,nonsuitability,borrower,marxist,term,testator,regulation,permit,bus,bidder,yields,years,wire,totally,his,foia,debates
154,ff,grantor,appropriate,cashier,nez,fiscal,committee,beneficiary,peoria,more,leak,has,barrel,counter,daughters,use,vocational,term,initials,tempore
155,implant,value,development,reinvestigation,perce,neighborhoods,respect,date,docket,underwriters,spills,subcategory,act,processors,consignee,has,individual,regulations,undersecretary,within
156,diagnosis,empowerment,violence,correspondent,motorized,determined,observers,distortions,than,plaintiff,drinking,available,sealed,amount,entrepreneur,means,escheat,have,provisions,law
157,arthritis,disallowed,proficiency,clearing,use,government,caucasus,port,umpqua,each,out,combustion,authorized,safflower,foreign,bands,appropriate,marries,wind,culture
158,therapy,prefunding,application,it,vicksburg,refinanced,nationals,quota,fae,time,act,burning,system,land,humanitarian,activated,cord,annuitants,court,national
159,marrow,gain,summer,appraiser,fish,time,has,protest,if,quotation,within,transit,described,biomass,within,interexchange,state,percent,provide,deaf
160,mental,meaning,coursework,redomesticating,junction,accordance,untied,administering,members,financial,chemicals,ridership,it,established,detained,launch,compensation,deceased,act,chairperson
161,mammography,forfeitable,through,lending,topographic,use,agreement,means,arapaho,processor,into,pumps,established,biofuels,habitual,presubscribed,rehabilitation,means,matches,subchapter
162,poultry,service,after,notes,natchez,persons,armaments,classifiable,hoh,no,information,thermal,law,available,prostitution,at,grave,law,authorized,botanic
163,ehr,premiums,educators,national,wonderful,make,report,made,keweenaw,federal,oceans,distillate,mentor,nonbasic,trafficked,wireline,funeral,would,requester,artists
164,basket,ira,tribally,stock,southwesterly,unassisted,narcotic,all,each,merchant,toxicological,powerplants,regulations,tillable,aggravated,sculptural,provide,described,corporation,afro
165,cosmetic,distribution,fafsa,host,authorized,contract,sustainable,lumber,parcel,within,organisms,clothes,protest,triticale,each,videotape,counseling,otherwise,plan,eci
166,pursuant,would,asbestos,institutions,klamath,builder,european,registrant,have,except,cook,redesignation,extramural,moisture,iii,chapter,ii,diplomacy,fastener,have
167,been,but,classroom,consummated,unpatented,date,activities,information,parthenium,market,champlain,apportioned,threshold,pounds,trap,amateur,father,nonappropriated,nonallocable,administration
168,abbreviated,organization,subparagraph,drafts,corridor,approved,all,consignee,who,respondent,president,hov,costs,sesame,lockout,comsat,survivor,employment,during,stationery
169,requirements,beginning,hispanic,capital,reservoir,rents,rio,recordkeeper,undivided,organization,substances,silicosis,have,farming,victim,authors,fiscal,salary,fasteners,basic
170,iii,insurance,grants,originators,all,assisted,microenterprise,liquors,river,deceptive,fiscal,date,women,acreages,detain,multicast,copayment,accordance,action,personnel
171,eligible,regard,lenders,transaction,road,area,salmon,tobacco,born,associated,inlet,faucet,period,growers,nurses,within,reopened,lump,undisclosable,compensation
172,etiologic,notional,statewide,obligor,dam,exceed,expropriated,nonmarket,young,investor,remining,tip,purposes,reapportioned,incited,billing,program,position,out,more
173,dsh,excludable,have,case,landmark,farmworkers,quota,dominican,agreement,based,kilograms,applicable,contractors,proclaimed,country,gps,respect,sergeant,statement,appropriate
174,osteopathic,deferrals,carry,account,idaho,recaptured,use,hovering,tramway,commodity,term,out,officer,habitat,respect,federal,deceased,redeposit,date,gallery
175,hospitals,amounts,more,nonaccrual,monuments,nondwelling,persecution,purposes,contract,banking,regulations,trails,interest,barter,entertainer,ii,upon,within,accountings,subject
176,medical,excess,kindergarten,prudential,tributaries,corporation,trade,denaturation,martinez,desist,scows,standards,debrief,chapter,parole,pursuant,information,department,otherwise,means
177,chapter,required,authorized,report,gunnison,homelessness,refugee,coffee,torres,been,case,ferry,necessary,bcap,chapter,transmission,subchapter,credit,notice,official
178,determined,elective,graduates,disaffirmance,cape,appreciated,support,seizure,seminole,overreaching,all,part,research,flaxseed,including,broadband,duty,provisions,phone,fund
179,all,company,act,racing,game,part,unaids,described,devisees,transactions,generators,refiner,weights,erosion,passports,actionable,incompetent,handicapping,neutral,japan
180,grant,distributable,encore,assets,conservation,per,terrorism,consumption,lineal,date,dumps,means,person,cigarette,korean,wipo,aggravation,csrs,helen,importers
181,will,church,requirements,acceptances,orleans,serviceman,freedoms,solids,made,including,nancy,transformer,iii,grassland,surveillance,tower,uninsurable,members,available,program
182,biosimilar,taken,consortia,within,azimuth,funds,tolerated,flavor,modoc,foreign,authorized,within,intermediaries,cheese,service,orbital,warrantor,order,disclosure,date
183,discharges,reacquisition,undergraduate,same,entryman,law,provide,distillation,interest,notice,nontank,fiscal,lending,rye,made,information,widower,denali,deletion,lime
184,issuer,applicable,hawaiians,subchapter,corinth,extent,regime,yacht,decedent,otherwise,injection,vehicle,discussions,farmer,acquiesced,nonsimultaneous,helpless,unfunded,upon,provisions
185,programs,contract,means,reservable,montana,who,organization,trademark,bannock,misleading,transporter,intercity,date,cigarettes,peonage,programmers,dwelling,determined,more,workshop
186,noncustodial,have,scholar,wager,summit,plan,have,importantly,provisions,application,ii,voltage,out,entrant,moral,callers,therapeutic,courier,extent,reporters
187,through,participant,migratory,nonfinancial,management,case,inaugural,trimmings,papago,whistleblower,liners,packaged,startups,agriculture,detainee,made,necessary,diplomatic,community,speaker
188,applicator,nondeductible,fellowships,betting,an,provision,greece,equipments,law,you,recycled,instantaneous,awardees,contract,fingerprinted,lp,preventive,month,relating,requisition
189,means,day,used,year,usgs,livability,commission,action,subject,subparagraph,mercuric,agency,subject,through,arrival,all,rate,bars,services,professors
190,subject,profits,pursuant,authority,volcanic,subject,gorgas,republic,blood,syndicate,means,multimodal,biowarfare,out,slavery,captions,active,including,organization,unbound
191,egg,depreciable,faculty,directors,willamette,payments,infected,within,boxers,protection,radioactive,precipitation,time,abnormally,departure,reproduced,died,personnel,no,frank
192,musculoskeletal,stripped,instruction,court,michigan,owner,australia,appraisement,descendants,traded,plan,appliance,make,wool,alienage,permittees,lot,day,officer,directory
193,available,earnings,challenging,broker,ouachita,within,into,law,intestate,shareholders,endangerment,rationing,allowability,years,dictatorship,interception,out,uncertain,deaf,upon
194,entity,investment,individuals,repurchase,typographical,include,poorest,ad,child,sale,exxon,boilers,pclp,sugars,torture,loudspeakers,regulations,president,activities,available
195,surgeon,denominator,time,been,exactly,percent,reinsurance,olympic,nebraska,provision,unexploded,emitting,procurements,forest,federal,unaffiliated,insurable,interest,requirements,described
196,institutes,used,accordance,debit,at,eviction,ii,itds,extinguishment,issued,dump,funds,cosponsor,ii,no,each,death,federal,apply,authority
197,month,allowed,include,comptroller,arizona,no,esaf,flavors,alcohol,ooo,ton,conditioner,funds,cattle,overthrow,have,geriatrics,executive,tobacco,funds
198,mentally,portion,period,redomesticated,sections,home,national,period,program,authority,gulf,attainment,performance,during,government,affiliate,prisoner,recalled,interest,has
199,time,state,accrediting,office,chattanooga,its,freedom,provisions,utah,violation,no,bicycle,asides,forestry,legitimation,nielsen,canteens,birthday,period,its
200,mm,group,training,payment,along,fund,law,bottling,schools,promoter,management,required,will,landowner,upon,requirements,eye,based,council,established
201,payee,it,bilingual,foreign,prehistoric,redevelopment,subscription,winemaker,reassumption,described,health,conservation,contracting,watershed,arriving,local,eyes,pursuant,summons,subaccount
202,established,nonpurpose,years,shareholder,acreage,director,antiretroviral,subparagraph,encumbrance,national,purposes,standard,extent,loan,traffickers,work,law,appropriate,before,recruits
203,professions,ratable,dropouts,pirate,crossing,based,corruption,appropriate,devisee,unconditionally,cadmium,electric,management,per,subject,intralata,marriage,technician,only,counsel
204,act,policyholder,individualized,backed,shenandoah,approvable,reconstruction,representative,coushatta,cleared,respect,purposes,bids,consumption,sequestered,authority,except,separation,its,career
205,required,numerator,tutoring,provide,nnn,person,mexican,been,ouray,class,areawide,drawdown,upon,thursday,clause,blocking,actuarially,computed,proliferation,during
206,clause,contributions,iii,indorsement,archaeological,tenancy,relations,year,paskenta,tenders,petroleum,acid,solicitations,molasses,lookout,prefix,sequestration,officer,coastal,northwest
207,surgical,including,purposes,evasions,bathhouse,determines,diplomatic,textiles,spokane,customers,costs,cfc,task,conserving,term,universal,no,senatorial,nonqualified,assistants
208,united,rita,plan,requirements,lassen,otherwise,pluralism,downstream,term,cautionary,acid,halide,roller,dry,refusals,subject,decoration,disability,review,exceed
209,capitation,payee,research,administration,acre,less,subscribe,time,purposes,author,environmental,unfired,owned,tubes,exit,superstations,inactive,liberalized,bis,ancillaries
210,during,hedging,adults,discount,cumberland,blighted,refugees,including,salton,unless,apex,emits,programs,person,arrives,telegraph,authorized,conferral,defense,frankable
211,security,received,determined,customer,horses,appraised,vigorously,laden,year,backed,impoundments,gpm,through,conservationist,except,privatization,parkinson,compounded,use,mailable
212,telehealth,chapter,community,issued,subsection,national,part,upon,balloting,period,pipeline,all,within,operator,admitted,purposes,guaranty,enrollment,determination,morris
213,residue,retiree,required,make,paleontological,jurisdiction,asia,layover,connecticut,banker,date,national,evenly,pastureland,pursuant,artist,eligible,recomputation,clearances,devised
214,date,sale,english,before,provided,established,radiological,chapter,means,trustee,propagation,lvw,one,sun,entertainers,communications,readjusting,provide,employees,payment
215,organization,csec,based,liquidity,its,into,through,casks,individual,interstate,trans,respect,lender,into,tourism,it,national,appointive,ocean,information
216,reregistration,prescribed,epscor,who,natchitoches,grant,russian,redistillation,upon,subchapter,necessary,mwe,office,grower,undocumented,vendor,report,contributions,neutrals,health
217,prostate,katrina,rr,provisions,act,sale,treasury,woven,wagon,acceptances,waters,crude,phase,organic,abandoning,multipoint,provisions,court,accordance,it
218,social,act,science,provision,stone,revitalization,unsafeguarded,case,arizona,edgar,dredgings,operator,price,term,residence,nonfeatured,hodgkin,surgeons,peace,goldwater
219,make,spouse,except,general,troops,subparagraph,embargo,preclearance,california,signified,subject,united,associate,county,purposes,alerts,more,acquittance,proceeding,positions
220,variance,distributive,loans,mortgagee,habitat,programs,corporation,each,mashantucket,make,disposal,accidental,commercial,trees,fiscal,distributor,before,consul,donee,use
221,households,assets,infant,developer,landowner,used,communist,shape,educator,mails,required,regulations,borrower,eligible,officer,no,plot,person,reportable,reelected
222,disorder,unamortized,necessary,uninsured,sand,entity,means,regulations,heirship,year,wastewater,volts,determines,catastrophic,petitioning,colorstripe,theater,phased,authority,there
223,years,include,number,futures,landowners,regulations,coproduction,more,muskogee,middling,sand,ies,technical,mohair,all,answering,disorder,involuntarily,tasking,rates
224,necessary,wilma,financial,necessary,wyoming,principal,amount,bottler,swinomish,report,use,urinal,homeowner,reinsurance,it,authorship,vet,debarment,service,grievance
225,formulary,does,families,stockholders,santa,prepay,torture,paralympic,diabetes,quotations,overflows,compounds,redeterminable,butter,violence,calls,born,nongroup,analytic,library
226,pesticides,payment,vv,collector,peak,investor,after,its,programs,subsidiary,available,heat,years,use,before,required,respite,equal,prescribe,noncompensated
227,medicine,spin,preservice,otherwise,colorado,during,infections,have,provide,ratings,raft,person,except,bioenergy,unity,obscene,pursuant,enroll,arbitral,accordance
228,facility,contribution,make,moderate,subchapter,cost,asian,order,gambling,was,have,crossings,agencies,case,provide,respect,canteen,whereabouts,terrorism,avenue
229,enrollment,net,rigorous,days,avenue,action,explosive,it,crafts,days,dams,information,capital,determines,replevied,provisions,interest,precepts,languages,anesthetists
230,alcoholism,bond,their,directorship,adams,required,program,required,coos,counseled,overburden,pursuant,exceed,carryover,apply,license,manifest,without,been,holocaust
231,kidney,fasit,purpose,apply,badlands,payment,reforms,investigation,pima,your,subchapter,halon,salvage,provide,interview,unbundled,matures,investigator,tips,ii
232,youth,nonresident,stem,dividends,funerary,terms,articles,israel,bureau,contravention,dispersants,cooling,percent,all,appropriate,secretary,mental,so,dialkyl,incumbent
233,into,employers,aligned,rediscount,norte,substandard,economic,no,defile,dissipation,response,made,national,diverted,charterer,entity,geriatric,emotionally,traffickers,noncareer
234,xix,equal,parenting,extent,gettysburg,colonias,used,service,ostensible,analyst,provided,solid,private,credit,feb,prizes,means,biweekly,transnational,republican
235,vaccines,reason,entity,bets,marsh,slums,organizations,taxpaid,no,property,runoff,steam,spare,herd,extreme,including,act,upon,includible,provide
236,administrator,underpayment,young,funds,san,counseling,described,exporting,paragraph,certificate,facilities,heating,aeronautics,act,during,prerecorded,determined,health,system,vouchers
237,therapeutic,there,support,accordance,degrees,been,cambodia,production,has,bank,provide,pedestrians,peacekeeping,nonindustrial,felonies,contour,training,covert,middleman,pursuant
238,more,first,receive,regulation,utah,community,necessary,act,out,summarily,river,manufacturer,governmentwide,period,posthumous,minors,cancer,magistrate,peacemaking,neighborhood
239,widow,applies,respect,regulators,capturing,occupied,adherent,interlinings,dakota,issuable,made,repowering,been,forage,means,customer,colocation,stepchild,record,garden
240,contaminants,been,credential,district,arapaho,only,pandemic,preferential,descend,vellum,used,parking,loans,export,program,message,physician,alaska,was,years
241,trauma,partnership,educationally,loans,tributary,loans,private,committee,into,prescribe,spilling,weatherization,technology,including,authorized,compulsory,downpayment,applicable,reprogramming,no
242,accordance,lifo,adult,branches,prospecting,sanitary,taliban,crop,south,so,offsite,provide,rentals,assistance,into,more,within,services,impinge,but
243,no,issue,stipend,authorized,bay,rental,mdb,export,meridian,exercisable,cleanup,motorized,provisions,purposes,nonproductive,except,facilities,civilian,spouse,independent
244,percent,electing,individual,terms,teton,demolished,appropriated,import,organization,accordance,appertaining,appropriate,agreement,ginned,haitian,viewers,refinance,easement,narcotics,act
245,within,imposed,into,iii,approximately,years,reprogramming,bottle,suicide,narrow,will,grams,issued,storable,wedlock,webcaster,radiation,basic,business,therapists
246,dentistry,hurricane,textbook,applicable,carolina,tribally,people,lading,fetal,one,years,retrofit,multiyear,importer,number,provide,available,same,include,order
247,manufacturer,overburden,secondary,one,siege,applicable,department,coverings,forester,omit,order,years,items,multiplying,required,order,incendiary,basis,fresh,internship
248,except,zero,allotment,insurer,exterior,costs,river,sewn,disclaimed,dividend,substance,consumption,basis,after,vessel,available,application,first,head,memorial
249,payments,valuables,fellowship,you,crater,purpose,bilateral,distorting,rancheria,requirements,mg,closet,hedge,respect,mutilated,repositioning,disabling,authorized,neighborhood,curb

